Belief-Space Planning with Planner-Conditioned Estimator Error under Intermittent Observations

Belief-space planners with separately designed or off-the-shelf estimators may have access to state-relevant information the estimator does not observe. Consequently, even an estimator that minimizes mean-squared error under its own information can have a nonzero error mean when conditioned on planner information. When future corrections are intermittent and stochastic, differences between accepted and rejected error means introduce additional uncertainty terms to correction events that zero-mean assumptions ignore. In this paper, we propose a belief-space planning approach that predicts, propagates, and penalizes planner-conditioned estimator error along evaluated trajectories. A planner-conditioned estimator-error model combines affine error dynamics with a moment recursion that preserves stochastically-induced correction uncertainty. We describe a method by which to predict estimator error dynamics within specified operating regimes and incorporate predicted error moments into a task-weighted quadratic risk objective. We evaluate the approach in simulation for a tilt-rotor VTOL landing on a ship deck using receding-horizon planning. We find that conditioning on planner information reduced error-prediction loss for a command-blind EKF by 13.4% relative to a planner-ignorant model, with strongly regime and horizon-dependent forecasting abilities. In a small set of 16 paired closed-loop trials, the planner lowered the median terminal task gauge from 1.60 to 0.99, and predicted estimator error beyond 2s within a factor of 1.3, versus a 5.7-fold underprediction by covariance-only planning.

==> figures/data/calibration_full.csv <==
pred,real,lo,hi
0.1000,0.0679,-0.0001,0.1359
0.2500,0.1970,0.1170,0.2770
0.5000,0.4901,0.3901,0.5901
0.8000,0.8168,0.6928,0.9408
1.2000,1.2454,1.0894,1.4014
1.7000,1.7044,1.5084,1.9004


==> figures/data/calibration_zeromean.csv <==
pred,real,lo,hi
0.1000,0.2879,0.2199,0.3559
0.2500,0.5186,0.4386,0.5986
0.5000,0.9799,0.8799,1.0799
0.8000,1.4954,1.3714,1.6194
1.2000,2.0809,1.9249,2.2369
1.7000,2.8207,2.6247,3.0167


==> figures/data/contract_horizon_subset.dat <==
h e2_01 e2_01_plot e2_02 e2_02_plot e2_03 e2_03_plot e3_01 e3_01_plot e3_02 e3_02_plot e3_03 e3_03_plot
0.25 -208.42116873137476 -3.4300529380050686 -1.7589554634982685 -1.3563659544333757 1.6110570141654179 1.3182220211760711 -26.239295481511139 -2.5300632812735881 -74.575701334989319 -2.9837084574158599 -3.3435853406127203 -1.635323523583232
0.5 -732.37830685878259 -3.9758465830719372 -3.109286022616331 -1.6037717856568441 7.6077513643749262 1.9923674217118057 -29.692448632126322 -2.5837571249271258 -20.011405554292171 -2.4123887046466335 -3.3999122191099129 -1.6425788154332737
1 -930.73753846922727 -4.0799383413249029 -5.3308765448019102 -1.8379097361361463 12.583889233508227 2.2109259979761928 -64.856865536114555 -2.9230670669611198 15.829697381753128 2.3105837235924835 4.4934742515199684 1.7636933685531853
2 -1216.0518310220893 -4.1960631971063513 -13.87742473097402 -2.2534199915746536 6.3899429765771121 1.9166080936719527 -87.073453482933388 -3.0509968807783618 10.236349636493081 2.1212562225003841 24.238300181062776 2.495613270835161


==> figures/data/correction_futures.dat <==
t m lo hi mt lot hit u1 c1 u2 c2 u3 c3 u4 c4 u5 c5 u6 c6 u7 c7 u8 c8 u9 c9 u10 c10 u11 c11 u12 c12 u13 c13 u14 c14 u15 c15 u16 c16 u17 c17 u18 c18 u19 c19 u20 c20 u21 c21 u22 c22 u23 c23 u24 c24
-1.0000 0.0000 -0.2000 0.2000 0.0000 -0.2000 0.2000 0.0346 nan 0.0822 nan 0.0330 nan -0.1303 nan 0.0905 nan 0.0446 nan -0.0537 nan 0.0581 nan 0.0365 nan 0.0294 nan 0.0028 nan 0.0547 nan -0.0736 nan -0.0163 nan -0.0482 nan 0.0599 nan 0.0040 nan -0.0292 nan -0.0782 nan -0.0257 nan 0.0008 nan -0.0276 nan 0.1294 nan 0.1007 nan
-0.9500 0.0050 -0.2316 0.2416 0.0050 -0.2316 0.2416 0.0120 nan 0.1855 nan 0.1382 nan -0.1524 nan 0.0889 nan -0.0269 nan -0.1749 nan 0.0203 nan 0.1020 nan -0.0649 nan 0.0339 nan 0.0717 nan -0.1637 nan -0.0117 nan -0.0377 nan 0.0734 nan -0.0122 nan -0.0305 nan -0.1215 nan -0.0569 nan -0.0216 nan -0.0540 nan 0.1187 nan 0.1082 nan
-0.9000 0.0200 -0.2483 0.2883 0.0200 -0.2483 0.2883 0.0374 nan 0.3045 nan 0.2383 nan -0.1985 nan 0.0311 nan 0.0036 nan -0.1136 nan -0.0218 nan 0.1974 nan 0.0786 nan 0.0687 nan -0.0116 nan -0.0742 nan -0.0501 nan -0.0364 nan 0.0085 nan 0.0102 nan -0.0187 nan -0.1219 nan -0.0868 nan 0.0153 nan 0.0257 nan 0.1249 nan 0.0986 nan
-0.8500 0.0450 -0.2516 0.3416 0.0450 -0.2516 0.3416 0.0887 nan 0.3459 nan 0.1840 nan -0.2609 nan 0.1409 nan 0.0680 nan -0.0999 nan -0.0306 nan 0.3751 nan 0.0752 nan 0.1022 nan -0.0439 nan -0.1251 nan -0.0320 nan 0.0071 nan 0.0415 nan 0.0340 nan -0.0554 nan -0.1015 nan -0.0941 nan 0.0049 nan 0.0878 nan 0.1382 nan 0.1253 nan
-0.8000 0.0800 -0.2425 0.4025 0.0800 -0.2425 0.4025 0.0769 nan 0.4097 nan 0.2572 nan -0.3282 nan 0.0802 nan 0.1914 nan -0.0553 nan -0.0061 nan 0.3637 nan 0.1647 nan 0.1741 nan -0.0953 nan -0.1388 nan 0.0218 nan -0.0079 nan 0.1172 nan 0.1169 nan 0.0549 nan 0.0143 nan 0.0670 nan 0.0595 nan 0.2663 nan 0.2043 nan 0.1869 nan
-0.7500 0.1250 -0.2214 0.4714 0.1250 -0.2214 0.4714 0.0155 nan 0.5608 nan 0.2720 nan -0.2458 nan 0.1446 nan 0.2293 nan 0.0224 nan 0.0184 nan 0.2783 nan 0.1649 nan 0.1805 nan 0.0293 nan -0.1513 nan -0.1149 nan 0.0867 nan 0.1669 nan 0.2858 nan 0.0359 nan 0.1147 nan 0.1071 nan 0.0918 nan 0.3393 nan 0.2839 nan 0.2636 nan
-0.7000 0.1800 -0.1888 0.5488 0.1800 -0.1888 0.5488 0.1138 nan 0.5535 nan 0.3668 nan -0.1744 nan 0.1858 nan 0.3332 nan 0.0163 nan 0.0382 nan 0.3072 nan 0.2202 nan 0.2809 nan -0.0762 nan -0.0401 nan -0.1488 nan 0.1423 nan 0.2772 nan 0.3918 nan 0.1478 nan 0.0989 nan 0.1168 nan 0.1242 nan 0.3282 nan 0.2783 nan 0.4011 nan
-0.6500 0.2450 -0.1449 0.6349 0.2450 -0.1449 0.6349 0.1986 nan 0.5927 nan 0.5044 nan -0.0999 nan 0.3119 nan 0.3832 nan -0.0164 nan 0.1415 nan 0.4030 nan 0.3239 nan 0.3667 nan 0.0288 nan -0.0623 nan -0.0474 nan 0.1933 nan 0.3723 nan 0.5178 nan 0.1422 nan 0.1247 nan 0.1854 nan 0.2155 nan 0.5263 nan 0.4651 nan 0.4337 nan
-0.6000 0.3200 -0.0899 0.7299 0.3200 -0.0899 0.7299 0.2585 nan 0.5974 nan 0.5880 nan -0.0945 nan 0.4428 nan 0.4185 nan -0.0189 nan 0.2014 nan 0.4811 nan 0.3946 nan 0.4202 nan 0.0353 nan -0.0559 nan -0.1277 nan 0.2180 nan 0.4310 nan 0.5683 nan 0.1706 nan 0.3245 nan 0.2809 nan 0.3416 nan 0.6303 nan 0.5007 nan 0.5058 nan
-0.5500 0.4050 -0.0240 0.8340 0.4050 -0.0240 0.8340 0.2855 nan 0.6252 nan 0.5550 nan -0.0412 nan 0.5354 nan 0.4451 nan 0.0905 nan 0.2003 nan 0.5594 nan 0.5811 nan 0.5349 nan 0.0434 nan 0.0447 nan -0.0240 nan 0.2527 nan 0.5551 nan 0.6861 nan 0.2729 nan 0.3920 nan 0.3710 nan 0.4765 nan 0.7710 nan 0.6380 nan 0.7179 nan
-0.5000 0.5000 0.0528 0.9472 0.5000 0.0528 0.9472 0.4634 nan 0.7618 nan 0.6255 nan -0.1088 nan 0.5849 nan 0.5864 nan 0.2295 nan 0.3180 nan 0.5650 nan 0.6989 nan 0.6748 nan 0.1144 nan 0.1061 nan -0.0027 nan 0.4135 nan 0.6659 nan 0.8170 nan 0.2500 nan 0.4107 nan 0.3582 nan 0.5561 nan 1.0226 nan 0.7170 nan 0.7563 nan
-0.4500 0.6050 0.1402 1.0698 0.6050 0.1402 1.0698 0.6832 nan 0.7916 nan 0.6978 nan -0.0984 nan 0.8513 nan 0.7698 nan 0.2268 nan 0.3915 nan 0.7087 nan 0.8178 nan 0.7887 nan 0.2843 nan 0.2176 nan 0.1143 nan 0.4818 nan 0.6510 nan 0.9319 nan 0.3162 nan 0.4963 nan 0.4744 nan 0.5803 nan 1.1513 nan 0.7766 nan 0.8781 nan
-0.4000 0.7200 0.2383 1.2017 0.7200 0.2383 1.2017 0.7246 nan 1.0013 nan 0.7487 nan 0.0369 nan 1.0789 nan 0.9272 nan 0.3477 nan 0.4542 nan 0.9569 nan 0.9558 nan 0.8949 nan 0.4693 nan 0.3794 nan 0.3433 nan 0.5992 nan 0.8034 nan 0.9629 nan 0.4056 nan 0.5745 nan 0.4911 nan 0.7868 nan 1.3603 nan 0.7938 nan 1.0840 nan
-0.3500 0.8450 0.3470 1.3430 0.8450 0.3470 1.3430 0.8005 nan 1.1082 nan 0.7991 nan 0.0789 nan 1.2143 nan 1.0373 nan 0.3897 nan 0.6552 nan 1.1671 nan 1.0166 nan 0.9079 nan 0.6022 nan 0.5388 nan 0.5387 nan 0.6872 nan 0.8558 nan 1.1952 nan 0.4799 nan 0.6886 nan 0.7210 nan 0.9391 nan 1.3508 nan 0.9338 nan 1.1002 nan
-0.3000 0.9800 0.4662 1.4938 0.9800 0.4662 1.4938 0.9470 nan 1.2644 nan 0.9632 nan 0.2893 nan 1.4089 nan 1.1440 nan 0.5727 nan 0.8333 nan 1.3447 nan 1.1355 nan 0.9901 nan 0.7742 nan 0.6686 nan 0.7131 nan 0.9225 nan 1.0215 nan 1.2424 nan 0.5729 nan 0.9274 nan 0.8412 nan 1.1560 nan 1.4044 nan 1.0618 nan 1.2400 nan
-0.2500 1.1250 0.5958 1.6542 1.1250 0.5958 1.6542 1.0251 nan 1.3843 nan 1.2327 nan 0.5149 nan 1.4735 nan 1.2600 nan 0.6730 nan 0.9035 nan 1.5147 nan 1.2978 nan 1.1227 nan 1.0973 nan 0.9190 nan 0.8474 nan 1.1211 nan 1.1460 nan 1.3821 nan 0.6517 nan 0.9843 nan 0.9331 nan 1.2131 nan 1.5484 nan 1.2489 nan 1.3816 nan
-0.2000 1.2800 0.7359 1.8241 1.2800 0.7359 1.8241 1.2508 nan 1.5268 nan 1.3042 nan 0.7628 nan 1.6385 nan 1.2956 nan 0.8466 nan 1.0753 nan 1.6286 nan 1.5369 nan 1.2344 nan 1.2047 nan 1.0778 nan 1.0831 nan 1.2045 nan 1.3373 nan 1.6221 nan 0.8425 nan 1.1476 nan 1.1440 nan 1.3641 nan 1.5967 nan 1.3996 nan 1.5443 nan
-0.1500 1.4450 0.8864 2.0036 1.4450 0.8864 2.0036 1.5114 nan 1.5696 nan 1.4131 nan 0.9657 nan 1.7056 nan 1.3499 nan 1.0615 nan 1.2058 nan 1.8182 nan 1.7537 nan 1.6268 nan 1.4986 nan 1.2378 nan 1.2160 nan 1.3502 nan 1.4347 nan 1.8899 nan 0.9871 nan 1.3177 nan 1.2763 nan 1.4577 nan 1.8601 nan 1.6568 nan 1.7432 nan
-0.1000 1.6200 1.0473 2.1927 1.6200 1.0473 2.1927 1.7589 nan 1.7104 nan 1.6821 nan 1.2722 nan 1.8861 nan 1.5558 nan 1.2709 nan 1.3183 nan 1.8887 nan 2.0241 nan 1.7760 nan 1.5467 nan 1.5005 nan 1.3500 nan 1.5478 nan 1.6016 nan 2.0710 nan 1.0847 nan 1.5404 nan 1.4505 nan 1.7129 nan 1.9883 nan 1.9032 nan 1.9651 nan
-0.0500 1.8050 1.2185 2.3915 1.8050 1.2185 2.3915 1.9501 nan 1.8459 nan 1.8638 nan 1.5219 nan 2.1699 nan 1.8010 nan 1.4137 nan 1.4837 nan 2.0898 nan 2.3582 nan 1.9810 nan 1.8486 nan 1.4780 nan 1.5516 nan 1.7234 nan 1.7822 nan 2.2650 nan 1.2276 nan 1.7212 nan 1.6484 nan 1.8307 nan 2.1737 nan 2.0816 nan 2.0659 nan
0.0000 2.0000 1.4000 2.6000 2.0000 1.4000 2.6000 2.2302 nan 2.0600 nan 2.0842 nan 1.6870 nan 2.3340 nan 2.0504 nan 1.7015 nan 1.6804 nan 2.3169 nan 2.5005 nan 2.0676 nan 2.0664 nan 1.6957 nan 1.7328 nan 1.8236 nan 1.9256 nan 2.4960 nan 1.4188 nan 1.9485 nan 1.8018 nan 2.0946 nan 2.2737 nan 2.2049 nan 2.3005 nan
0.0500 2.0000 1.3868 2.6132 2.0000 1.3868 2.6132 2.1291 nan 1.9814 nan 2.0870 nan 1.6940 nan 2.3638 nan 2.0360 nan 1.7785 nan 1.6626 nan 2.3985 nan 2.5264 nan 2.0557 nan 2.2076 nan 1.7656 nan 1.7253 nan 1.8612 nan 1.9239 nan 2.4096 nan 1.5019 nan 1.8808 nan 1.8009 nan 2.1388 nan 2.2628 nan 2.2136 nan 2.3540 nan
0.1000 2.0000 1.3739 2.6261 2.0000 1.3739 2.6261 2.0658 nan 1.8483 nan 2.1060 nan 1.7268 nan 2.3354 nan 2.0124 nan 1.7568 nan 1.7933 nan 2.4519 nan 2.5712 nan 1.9752 nan 2.2719 nan 1.8192 nan 1.6605 nan 1.7745 nan 1.8637 nan 2.5215 nan 1.3683 nan 1.9624 nan 1.8420 nan 2.1064 nan 2.1736 nan 2.2537 nan 2.3005 nan
0.1500 2.0000 1.3613 2.6387 2.0000 1.3613 2.6387 2.0815 nan 1.8321 nan 2.0321 nan 1.6716 nan 2.2015 nan 1.9527 nan 1.7542 nan 1.7524 nan 2.4416 nan 2.4477 nan 2.0291 nan 2.2609 nan 1.8567 nan 1.5458 nan 1.8073 nan 1.9730 nan 2.5524 nan 1.4503 nan 1.9030 nan 1.8181 nan 2.0326 nan 2.1146 nan 2.4172 nan 2.2333 nan
0.2000 2.0000 1.3488 2.6512 2.0000 1.3488 2.6512 2.1157 nan 1.9217 nan 2.0426 nan 1.6298 nan 2.1344 nan 1.8914 nan 1.7291 nan 1.6930 nan 2.4669 nan 2.5005 nan 2.1255 nan 2.2538 nan 1.7569 nan 1.5788 nan 1.8523 nan 1.9639 nan 2.5986 nan 1.4971 nan 1.8859 nan 1.9101 nan 1.9955 nan 2.0493 nan 2.4331 nan 2.1966 nan
0.2500 2.0000 1.3367 2.6633 2.0000 1.3367 2.6633 2.1333 nan 1.8623 nan 2.0944 nan 1.5783 1.5783 2.0716 nan 1.9927 1.9927 1.7597 1.7597 1.7584 nan 2.4846 nan 2.5218 2.5218 2.1050 nan 2.2072 2.2072 1.9286 nan 1.4674 nan 1.8159 nan 1.9288 nan 2.7173 nan 1.4347 nan 1.8371 1.8371 1.9081 1.9081 1.9112 1.9112 2.0134 2.0134 2.4671 2.4671 2.1581 2.1581
0.2500 1.2000 -0.4759 2.8759 0.8421 0.4117 1.2725 2.1333 nan 1.8623 nan 2.0944 nan nan 0.2846 2.0716 nan nan 0.4832 nan 0.4886 1.7584 nan 2.4846 nan nan 0.6134 2.1050 nan nan 0.4876 1.9286 nan 1.4674 nan 1.8159 nan 1.9288 nan 2.7173 nan 1.4347 nan nan 0.2135 nan 0.3960 nan 0.4004 nan 0.5540 nan 0.6625 nan 0.4649
0.3000 1.2000 -0.4807 2.8807 0.8421 0.3935 1.2907 2.1004 nan 1.9586 nan 2.0720 nan nan 0.3333 2.0585 nan nan 0.5016 nan 0.5864 1.7017 nan 2.4487 nan nan 0.6867 2.0764 nan nan 0.4752 1.9353 nan 1.4111 nan 1.7769 nan 1.9432 nan 2.7436 nan 1.4087 nan nan 0.2135 nan 0.5030 nan 0.4039 nan 0.5309 nan 0.6540 nan 0.5815
0.3500 1.2000 -0.4855 2.8855 0.8421 0.3760 1.3082 2.0438 nan 1.8910 nan 2.0180 nan nan 0.4636 2.0320 nan nan 0.3823 nan 0.5365 1.6521 nan 2.5028 nan nan 0.5942 2.0389 nan nan 0.4657 1.9221 nan 1.3198 nan 1.8236 nan 1.9861 nan 2.6809 nan 1.3714 nan nan 0.2308 nan 0.5232 nan 0.4481 nan 0.5449 nan 0.6218 nan 0.5680
0.4000 1.2000 -0.4902 2.8902 0.8421 0.3591 1.3251 2.0236 nan 1.8287 nan 1.9721 nan nan 0.5434 2.0661 nan nan 0.3479 nan 0.6143 1.6284 nan 2.5193 nan nan 0.4575 1.9266 nan nan 0.4592 1.8983 nan 1.2442 nan 1.8245 nan 1.9928 nan 2.7205 nan 1.2317 nan nan 0.0751 nan 0.5486 nan 0.4170 nan 0.6728 nan 0.6329 nan 0.5195
0.4500 1.2000 -0.4949 2.8949 0.8421 0.3428 1.3414 2.1644 nan 1.8670 nan 1.9569 nan nan 0.6043 1.9752 nan nan 0.2514 nan 0.5294 1.6594 nan 2.5354 nan nan 0.4188 1.9220 nan nan 0.5273 1.8735 nan 1.1980 nan 1.7818 nan 1.9611 nan 2.6298 nan 1.2159 nan nan 0.1680 nan 0.5199 nan 0.3133 nan 0.8044 nan 0.6739 nan 0.4043
0.5000 1.2000 -0.4996 2.8996 0.8421 0.3271 1.3571 2.0674 2.0674 1.9816 1.9816 2.0642 nan nan 0.5666 1.9671 1.9671 nan 0.2892 nan 0.5852 1.5687 1.5687 2.4489 nan nan 0.4158 1.9162 1.9162 nan 0.4311 1.8274 nan 1.2961 1.2961 1.7941 1.7941 2.0131 nan 2.5616 nan 1.3063 1.3063 nan 0.1606 nan 0.5094 nan 0.3564 nan 0.8306 nan 0.7904 nan 0.4667
0.5000 0.7200 -0.8433 2.2833 0.4604 0.0796 0.8413 nan 0.2581 nan 0.6621 2.0642 nan nan -0.1303 nan 0.5155 nan 0.2892 nan 0.1921 nan 0.1456 2.4489 nan nan 0.4158 nan 0.2632 nan 0.4311 1.8274 nan nan 0.1957 nan 0.4527 2.0131 nan 2.5616 nan nan 0.3342 nan 0.1606 nan 0.0359 nan 0.3564 nan 0.8306 nan 0.2153 nan 0.0437
0.5500 0.7200 -0.8484 2.2884 0.4604 0.0591 0.8617 nan 0.3224 nan 0.6742 2.0183 nan nan -0.1472 nan 0.5926 nan 0.2137 nan 0.2195 nan 0.2060 2.4912 nan nan 0.4734 nan 0.2207 nan 0.4882 1.8160 nan nan 0.1557 nan 0.5039 2.0484 nan 2.5189 nan nan 0.3372 nan 0.1591 nan 0.0837 nan 0.3700 nan 0.9889 nan 0.2689 nan 0.0426
0.6000 0.7200 -0.8535 2.2935 0.4604 0.0397 0.8812 nan 0.3686 nan 0.7303 2.0046 nan nan -0.1425 nan 0.6072 nan 0.3222 nan 0.2530 nan 0.1732 2.4817 nan nan 0.5161 nan 0.2120 nan 0.3638 1.7700 nan nan 0.2199 nan 0.5034 2.0049 nan 2.4501 nan nan 0.4009 nan 0.2354 nan 0.1391 nan 0.3500 nan 1.1421 nan 0.3734 nan -0.0401
0.6500 0.7200 -0.8585 2.2985 0.4604 0.0211 0.8998 nan 0.4014 nan 0.7164 1.9817 nan nan -0.0739 nan 0.5876 nan 0.3658 nan 0.2276 nan 0.3163 2.5195 nan nan 0.5024 nan 0.1470 nan 0.3809 1.7437 nan nan 0.1971 nan 0.6093 2.1027 nan 2.4066 nan nan 0.5449 nan 0.3650 nan 0.0613 nan 0.2715 nan 1.0846 nan 0.2596 nan -0.0608
0.7000 0.7200 -0.8636 2.3036 0.4604 0.0032 0.9176 nan 0.3144 nan 0.7674 2.0157 nan nan -0.1227 nan 0.6243 nan 0.4456 nan 0.1720 nan 0.3312 2.4916 nan nan 0.4605 nan 0.1393 nan 0.4013 1.7244 nan nan 0.1540 nan 0.6503 2.1396 nan 2.4061 nan nan 0.5947 nan 0.2974 nan 0.1210 nan 0.3318 nan 1.2079 nan 0.1527 nan -0.0410
0.7500 0.7200 -0.8686 2.3086 0.4604 -0.0139 0.9348 nan 0.3013 nan 0.8611 2.0188 2.0188 nan -0.1921 nan 0.6537 nan 0.5789 nan 0.1729 nan 0.4268 2.4387 nan nan 0.4922 nan 0.1613 nan 0.4317 1.6931 nan nan 0.1412 nan 0.7775 2.1114 nan 2.3947 nan nan 0.5233 nan 0.3225 nan 0.0354 nan 0.3820 nan 1.2138 nan 0.1879 nan -0.0322
0.7500 0.4320 -0.8580 1.7220 0.2703 -0.0932 0.6338 nan 0.3013 nan 0.0697 nan 0.3833 nan -0.0090 nan -0.0288 nan 0.5789 nan -0.1438 nan -0.0607 2.4387 nan nan 0.4922 nan 0.0108 nan 0.2324 1.6931 nan nan 0.1412 nan 0.7775 2.1114 nan 2.3947 nan nan 0.5233 nan 0.0816 nan 0.0354 nan 0.3820 nan 0.1592 nan 0.0966 nan -0.0322
0.8000 0.4320 -0.8642 1.7282 0.2703 -0.1145 0.6552 nan 0.2646 nan 0.1420 nan 0.3851 nan 0.0176 nan 0.0715 nan 0.5577 nan -0.1717 nan -0.0693 2.4006 nan nan 0.5020 nan -0.0282 nan 0.2237 1.7265 nan nan 0.0842 nan 0.8670 2.1024 nan 2.3036 nan nan 0.5582 nan -0.0256 nan 0.0803 nan 0.4201 nan 0.1797 nan -0.0198 nan 0.0231
0.8500 0.4320 -0.8704 1.7344 0.2703 -0.1348 0.6754 nan 0.2461 nan 0.1438 nan 0.3898 nan -0.0357 nan -0.0059 nan 0.5692 nan -0.1399 nan -0.1440 2.3788 nan nan 0.4816 nan -0.0708 nan 0.2530 1.6801 nan nan 0.1063 nan 0.9301 2.0695 nan 2.3361 nan nan 0.5407 nan -0.0027 nan 0.0269 nan 0.4325 nan 0.2195 nan 0.0486 nan -0.0168
0.9000 0.4320 -0.8765 1.7405 0.2703 -0.1541 0.6947 nan 0.1944 nan 0.0906 nan 0.4127 nan -0.1140 nan -0.0034 nan 0.5531 nan -0.0751 nan -0.2127 2.3335 nan nan 0.6076 nan 0.0337 nan 0.2340 1.7651 nan nan 0.0848 nan 0.9304 2.0877 nan 2.4841 nan nan 0.6109 nan 0.0058 nan -0.0360 nan 0.3886 nan 0.2850 nan -0.0472 nan 0.0686
0.9500 0.4320 -0.8826 1.7466 0.2703 -0.1725 0.7132 nan 0.1710 nan 0.0859 nan 0.3938 nan -0.0870 nan -0.0302 nan 0.4488 nan 0.0146 nan -0.2847 2.2916 nan nan 0.5279 nan 0.1267 nan 0.1778 1.8160 nan nan 0.0908 nan 0.9662 2.0792 nan 2.4876 nan nan 0.6595 nan -0.0677 nan -0.1513 nan 0.3982 nan 0.2092 nan -0.1064 nan 0.0694
1.0000 0.4320 -0.8887 1.7527 0.2703 -0.1902 0.7309 nan 0.1667 nan 0.0853 nan 0.4040 nan -0.0228 nan -0.0932 nan 0.3477 nan 0.0621 nan -0.2518 2.2329 nan nan 0.5990 nan 0.0083 nan 0.1636 1.8056 nan nan 0.1132 nan 0.8443 2.0388 nan 2.3886 2.3886 nan 0.5638 nan -0.0748 nan -0.1987 nan 0.5419 nan 0.0643 nan -0.1556 nan 0.0629
1.0000 0.2592 -0.7637 1.2821 0.1626 -0.1946 0.5197 nan -0.0026 nan 0.0359 nan -0.0539 nan -0.0228 nan -0.0932 nan 0.1517 nan 0.0024 nan 0.1312 2.2329 nan nan 0.1497 nan -0.1574 nan 0.0911 1.8056 nan nan 0.0685 nan 0.1783 2.0388 nan nan 0.5388 nan 0.5638 nan -0.0480 nan -0.1336 nan 0.1059 nan 0.0643 nan -0.1556 nan 0.0595
1.0500 0.2592 -0.7715 1.2899 0.1626 -0.2163 0.5415 nan 0.0092 nan 0.0426 nan -0.0687 nan 0.0220 nan -0.0306 nan 0.0785 nan 0.0500 nan 0.0945 2.3450 nan nan 0.1954 nan -0.1678 nan 0.1338 1.7601 nan nan -0.0007 nan 0.1132 2.0609 nan nan 0.5399 nan 0.6268 nan 0.0312 nan -0.1323 nan 0.0680 nan 0.0324 nan -0.0650 nan 0.0553
1.1000 0.2592 -0.7793 1.2977 0.1626 -0.2369 0.5620 nan 0.0312 nan 0.0107 nan -0.0619 nan 0.0179 nan -0.1179 nan 0.0256 nan 0.1294 nan 0.1203 2.2943 nan nan 0.2083 nan -0.0996 nan 0.0831 1.7086 nan nan -0.0207 nan 0.1372 2.0805 nan nan 0.5194 nan 0.6391 nan 0.0835 nan -0.1340 nan 0.1901 nan 0.0238 nan 0.0359 nan 0.0135
1.1500 0.2592 -0.7869 1.3053 0.1626 -0.2564 0.5816 nan 0.0194 nan 0.0169 nan -0.0602 nan -0.0753 nan -0.1563 nan 0.0849 nan 0.2854 nan 0.0634 2.3217 nan nan 0.2282 nan -0.0334 nan 0.1532 1.7759 nan nan -0.0110 nan 0.1185 2.0501 nan nan 0.5045 nan 0.7469 nan 0.0685 nan -0.1000 nan 0.1982 nan 0.0434 nan -0.0752 nan 0.0250
1.2000 0.2592 -0.7946 1.3130 0.1626 -0.2751 0.6002 nan 0.1677 nan 0.0162 nan -0.0038 nan -0.0212 nan -0.1407 nan 0.0789 nan 0.1979 nan 0.1594 2.4499 nan nan 0.1444 nan -0.0563 nan 0.1994 1.8188 nan nan 0.0728 nan 0.0854 2.1564 nan nan 0.4417 nan 0.7602 nan 0.0346 nan -0.1367 nan 0.2395 nan 0.0681 nan -0.1356 nan 0.0573
1.2500 0.2592 -0.8021 1.3205 0.1626 -0.2930 0.6182 nan 0.1696 nan 0.0447 nan -0.0420 nan 0.0970 nan -0.0934 nan 0.0980 nan 0.2456 nan 0.1755 2.4365 nan nan 0.1732 nan -0.0782 nan 0.1810 1.8347 1.8347 nan 0.1660 nan 0.0848 2.0932 nan nan 0.5432 nan 0.7638 nan -0.0151 nan -0.1981 nan 0.3171 nan -0.0214 nan -0.1285 nan 0.1041
1.2500 0.1555 -0.6499 0.9610 0.0986 -0.2562 0.4534 nan 0.0251 nan 0.0447 nan 0.1702 nan 0.0970 nan -0.0934 nan 0.1581 nan -0.0776 nan 0.1755 2.4365 nan nan 0.1732 nan -0.0782 nan 0.1810 nan 0.3370 nan 0.0230 nan 0.0848 2.0932 nan nan 0.1458 nan 0.3371 nan -0.0151 nan -0.1981 nan 0.3171 nan -0.0467 nan -0.0981 nan -0.1147
1.3000 0.1555 -0.6598 0.9708 0.0986 -0.2781 0.4753 nan 0.1237 nan 0.0611 nan 0.1840 nan 0.1484 nan -0.1148 nan 0.1449 nan -0.0009 nan 0.1388 2.5092 nan nan 0.1734 nan -0.1130 nan 0.3523 nan 0.2974 nan 0.0959 nan 0.1012 2.0305 nan nan 0.0791 nan 0.3574 nan -0.0177 nan -0.2415 nan 0.2955 nan -0.0518 nan -0.1831 nan -0.1714
1.3500 0.1555 -0.6695 0.9806 0.0986 -0.2988 0.4960 nan 0.0127 nan 0.0356 nan 0.1767 nan 0.2471 nan -0.0792 nan 0.1328 nan -0.0227 nan 0.1687 2.6122 nan nan 0.1304 nan -0.1973 nan 0.4010 nan 0.4121 nan 0.0971 nan 0.1599 2.1113 nan nan 0.0755 nan 0.4907 nan -0.0646 nan -0.1979 nan 0.2179 nan -0.0547 nan -0.1526 nan -0.2244
1.4000 0.1555 -0.6792 0.9902 0.0986 -0.3184 0.5156 nan 0.0822 nan 0.0622 nan 0.2150 nan 0.2354 nan -0.0835 nan 0.1144 nan 0.0298 nan 0.1842 2.5335 nan nan 0.0604 nan -0.2892 nan 0.4919 nan 0.3130 nan 0.0901 nan -0.0111 2.1618 nan nan 0.1072 nan 0.4910 nan -0.0186 nan -0.2172 nan 0.2439 nan 0.0578 nan -0.1264 nan -0.1652
1.4500 0.1555 -0.6887 0.9997 0.0986 -0.3372 0.5344 nan 0.0495 nan -0.1140 nan 0.3043 nan 0.2314 nan -0.0432 nan 0.1276 nan 0.0322 nan 0.1620 2.4997 nan nan 0.0879 nan -0.3484 nan 0.4565 nan 0.2981 nan 0.1352 nan 0.0485 2.1227 nan nan 0.0592 nan 0.4479 nan -0.0378 nan -0.1424 nan 0.2214 nan 0.0933 nan -0.1236 nan -0.1214
1.5000 0.1555 -0.6981 1.0092 0.0986 -0.3552 0.5524 nan -0.0172 nan -0.1474 nan 0.1952 nan 0.1083 nan 0.0852 nan 0.3297 nan 0.1173 nan 0.2510 2.5905 2.5905 nan 0.1233 nan -0.3486 nan 0.5618 nan 0.2856 nan 0.1474 nan 0.0081 2.0384 nan nan 0.1125 nan 0.5009 nan -0.0221 nan -0.1836 nan 0.2324 nan 0.0891 nan -0.1767 nan 0.0106
1.5000 0.0933 -0.5504 0.7371 0.0600 -0.2940 0.4140 nan -0.0146 nan -0.1474 nan 0.1952 nan 0.1083 nan 0.0852 nan 0.1103 nan 0.1173 nan 0.2510 nan 0.3428 nan 0.0269 nan 0.0422 nan 0.5618 nan 0.2856 nan -0.0929 nan 0.0406 2.0384 nan nan 0.1125 nan 0.5009 nan -0.0221 nan 0.0572 nan 0.1123 nan 0.0891 nan -0.0768 nan 0.0106
1.5500 0.0933 -0.5627 0.7494 0.0600 -0.3159 0.4359 nan -0.0106 nan -0.1692 nan 0.2228 nan 0.0069 nan 0.1534 nan -0.0298 nan 0.1364 nan 0.3070 nan 0.2059 nan -0.0388 nan 0.1084 nan 0.4314 nan 0.2615 nan -0.0878 nan -0.0076 2.0559 nan nan 0.1209 nan 0.5135 nan -0.0343 nan 0.1989 nan 0.1108 nan 0.0844 nan -0.0636 nan 0.0964
1.6000 0.0933 -0.5748 0.7615 0.0600 -0.3366 0.4566 nan 0.0397 nan -0.0815 nan 0.1992 nan 0.0080 nan 0.1504 nan 0.0264 nan 0.1230 nan 0.4024 nan 0.0720 nan -0.0386 nan 0.1140 nan 0.4878 nan 0.2416 nan -0.1070 nan -0.0941 2.0617 nan nan 0.0136 nan 0.5472 nan -0.0332 nan 0.1788 nan 0.0707 nan 0.0850 nan -0.0801 nan 0.1175
1.6500 0.0933 -0.5867 0.7733 0.0600 -0.3563 0.4763 nan -0.0242 nan -0.0910 nan 0.2403 nan -0.0392 nan 0.1938 nan -0.0277 nan 0.0869 nan 0.4176 nan 0.0384 nan -0.0486 nan 0.1329 nan 0.5356 nan 0.2633 nan -0.1359 nan -0.1025 2.0936 nan nan 0.0797 nan 0.6070 nan 0.0335 nan 0.2025 nan 0.0398 nan 0.0269 nan -0.0742 nan 0.2126
1.7000 0.0933 -0.5984 0.7850 0.0600 -0.3751 0.4951 nan -0.2046 nan -0.0474 nan 0.1226 nan -0.1400 nan 0.2409 nan 0.0540 nan 0.0986 nan 0.4394 nan 0.0609 nan -0.0496 nan 0.1064 nan 0.4657 nan 0.2985 nan -0.1153 nan -0.0013 2.1147 nan nan 0.0892 nan 0.5028 nan 0.0942 nan 0.0765 nan -0.0411 nan 0.0700 nan -0.1726 nan 0.0916
1.7500 0.0933 -0.6098 0.7965 0.0600 -0.3931 0.5131 nan -0.2893 nan -0.1926 nan 0.0915 nan -0.2208 nan 0.2806 nan 0.0544 nan 0.1212 nan 0.4021 nan 0.0140 nan -0.0897 nan 0.0751 nan 0.5399 nan 0.3198 nan -0.1065 nan -0.0336 2.1526 2.1526 nan 0.1249 nan 0.4446 nan 0.1366 nan 0.0726 nan -0.0345 nan 0.0231 nan -0.1543 nan 0.1345
1.7500 0.0560 -0.4757 0.5877 0.0366 -0.3171 0.3902 nan -0.1162 nan 0.0943 nan 0.0184 nan -0.2208 nan 0.0453 nan 0.0544 nan 0.2152 nan -0.1024 nan 0.0140 nan 0.1442 nan 0.0751 nan 0.0128 nan 0.3198 nan -0.1065 nan -0.0336 nan 0.5313 nan 0.1249 nan 0.4446 nan 0.1366 nan 0.0726 nan -0.0345 nan 0.0242 nan -0.1543 nan 0.0147
1.8000 0.0560 -0.4905 0.6025 0.0366 -0.3390 0.4121 nan -0.0589 nan 0.0740 nan 0.0805 nan -0.3127 nan 0.0076 nan -0.0311 nan 0.1689 nan -0.0102 nan 0.0238 nan 0.1352 nan 0.0448 nan 0.0078 nan 0.3628 nan -0.0678 nan -0.0732 nan 0.4734 nan 0.1688 nan 0.5176 nan 0.2298 nan 0.0607 nan -0.0354 nan 0.0729 nan -0.1340 nan 0.0345
1.8500 0.0560 -0.5050 0.6169 0.0366 -0.3598 0.4329 nan -0.0642 nan 0.1532 nan 0.1347 nan -0.3165 nan -0.0937 nan -0.1197 nan 0.1478 nan -0.0957 nan -0.0899 nan 0.1750 nan 0.0902 nan -0.0235 nan 0.4515 nan -0.1425 nan -0.1285 nan 0.2654 nan 0.2680 nan 0.5449 nan 0.2692 nan -0.0307 nan -0.1137 nan 0.1357 nan -0.1766 nan 0.0372
1.9000 0.0560 -0.5191 0.6310 0.0366 -0.3795 0.4526 nan -0.0262 nan 0.2582 nan 0.0895 nan -0.4284 nan -0.0529 nan -0.0636 nan 0.0972 nan -0.0561 nan -0.2171 nan 0.1829 nan 0.0942 nan 0.0349 nan 0.4846 nan -0.0671 nan -0.1212 nan 0.1484 nan 0.2417 nan 0.6868 nan 0.3393 nan 0.0471 nan -0.1464 nan 0.1261 nan -0.0855 nan 0.1580
1.9500 0.0560 -0.5328 0.6448 0.0366 -0.3983 0.4714 nan 0.0371 nan 0.2020 nan 0.1112 nan -0.4436 nan -0.1600 nan -0.1079 nan 0.0026 nan -0.1578 nan -0.1764 nan 0.2230 nan 0.1314 nan 0.0150 nan 0.4939 nan -0.1541 nan -0.0563 nan 0.0872 nan 0.1349 nan 0.7906 nan 0.4246 nan -0.0799 nan -0.1501 nan 0.0616 nan -0.0831 nan 0.1393
2.0000 0.0560 -0.5462 0.6582 0.0366 -0.4163 0.4894 nan -0.0289 nan 0.0904 nan 0.1165 nan -0.4309 nan -0.1345 nan -0.1977 nan -0.0371 nan -0.1554 nan -0.0687 nan 0.1659 nan 0.1226 nan -0.0066 nan 0.4735 nan -0.1026 nan -0.0926 nan 0.2058 nan 0.1374 nan 0.8352 nan 0.3943 nan -0.0381 nan -0.1515 nan 0.1405 nan -0.0805 nan 0.1746
2.0000 0.0336 -0.4253 0.4925 0.0223 -0.3312 0.3758 nan -0.0289 nan 0.0904 nan 0.1701 nan -0.1751 nan 0.0321 nan -0.1375 nan -0.0371 nan -0.1554 nan -0.0896 nan -0.0832 nan 0.1141 nan -0.1648 nan 0.1180 nan -0.1026 nan 0.1246 nan -0.0191 nan 0.1115 nan 0.8352 nan 0.1555 nan -0.0381 nan 0.1822 nan 0.1405 nan -0.0805 nan 0.1746
2.0500 0.0336 -0.4424 0.5096 0.0223 -0.3532 0.3977 nan -0.1700 nan 0.1446 nan 0.1565 nan -0.1954 nan 0.0188 nan -0.1311 nan -0.1031 nan -0.0437 nan 0.0333 nan -0.0672 nan 0.0830 nan -0.2529 nan 0.1443 nan -0.0693 nan 0.1295 nan 0.0257 nan 0.1587 nan 0.9099 nan 0.1871 nan -0.0268 nan 0.1892 nan 0.1809 nan -0.1114 nan 0.2094
2.1000 0.0336 -0.4589 0.5261 0.0223 -0.3739 0.4185 nan -0.0802 nan 0.2684 nan 0.1853 nan -0.1871 nan -0.0816 nan -0.1227 nan -0.1510 nan -0.0240 nan 0.0058 nan -0.0590 nan 0.0537 nan -0.2570 nan 0.1153 nan -0.0037 nan 0.0333 nan -0.0154 nan 0.2883 nan 0.8790 nan 0.1272 nan 0.0598 nan 0.0864 nan 0.2435 nan -0.0597 nan 0.1562
2.1500 0.0336 -0.4749 0.5421 0.0223 -0.3936 0.4382 nan -0.0106 nan 0.3040 nan 0.0743 nan -0.2068 nan -0.1316 nan -0.1040 nan -0.1111 nan -0.0301 nan -0.0355 nan 0.1001 nan 0.1210 nan -0.2762 nan 0.0891 nan 0.0049 nan 0.0861 nan -0.0304 nan 0.2932 nan 0.8626 nan 0.2122 nan 0.0051 nan 0.0701 nan 0.2567 nan -0.0692 nan 0.1516
2.2000 0.0336 -0.4904 0.5576 0.0223 -0.4124 0.4570 nan 0.0931 nan 0.2430 nan 0.1325 nan -0.2380 nan -0.0884 nan -0.0876 nan -0.1969 nan -0.0139 nan -0.0637 nan 0.0613 nan 0.0154 nan -0.2550 nan 0.0835 nan -0.0306 nan 0.0857 nan 0.0405 nan 0.3791 nan 0.7719 nan 0.2136 nan -0.0670 nan 0.1119 nan 0.2494 nan -0.0474 nan 0.1751
2.2500 0.0336 -0.5055 0.5727 0.0223 -0.4305 0.4750 nan 0.1246 nan 0.2666 nan 0.0674 nan -0.3283 nan -0.0820 nan 0.0005 nan -0.1719 nan -0.0224 nan -0.1665 nan 0.0391 nan 0.0163 nan -0.2933 nan 0.0982 nan 0.0201 nan 0.0835 nan -0.0511 nan 0.4203 nan 0.7790 nan 0.1784 nan -0.1036 nan 0.2057 nan 0.2031 nan -0.1533 nan 0.2628
2.2500 0.0202 -0.3944 0.4347 0.0136 -0.3399 0.3671 nan 0.1307 nan 0.2666 nan 0.0674 nan -0.3283 nan -0.0820 nan 0.0005 nan -0.1417 nan 0.1629 nan -0.1665 nan 0.0721 nan 0.0163 nan -0.2933 nan 0.0982 nan 0.0201 nan 0.0835 nan -0.1572 nan 0.4203 nan 0.7790 nan -0.0030 nan -0.0776 nan 0.1768 nan 0.2031 nan -0.1533 nan 0.2313
2.3000 0.0202 -0.4132 0.4535 0.0136 -0.3618 0.3890 nan 0.1293 nan 0.2099 nan 0.0297 nan -0.2806 nan -0.1823 nan 0.0500 nan -0.1017 nan 0.2188 nan -0.1308 nan 0.1176 nan 0.0014 nan -0.4103 nan 0.0939 nan 0.0013 nan 0.0178 nan -0.0785 nan 0.3809 nan 0.8093 nan 0.0116 nan 0.0640 nan 0.2497 nan 0.1084 nan -0.1611 nan 0.2419
2.3500 0.0202 -0.4313 0.4716 0.0136 -0.3826 0.4097 nan 0.2022 nan 0.1465 nan 0.0505 nan -0.2780 nan -0.2069 nan 0.0377 nan -0.1170 nan 0.2718 nan -0.0471 nan 0.0916 nan 0.0034 nan -0.4414 nan 0.1257 nan -0.0840 nan 0.0536 nan -0.1054 nan 0.3273 nan 0.8797 nan 0.1091 nan 0.1132 nan 0.4604 nan 0.1052 nan -0.0656 nan 0.2415
2.4000 0.0202 -0.4487 0.4890 0.0136 -0.4023 0.4294 nan 0.2434 nan 0.2198 nan -0.0740 nan -0.1986 nan -0.1884 nan 0.0516 nan -0.0560 nan 0.2090 nan -0.1913 nan 0.1271 nan -0.0504 nan -0.4443 nan 0.0729 nan -0.0956 nan -0.0521 nan -0.0963 nan 0.2392 nan 0.8997 nan 0.1080 nan 0.0422 nan 0.4818 nan 0.2306 nan -0.0781 nan 0.3722
2.4500 0.0202 -0.4655 0.5058 0.0136 -0.4211 0.4483 nan 0.2657 nan 0.2022 nan -0.0922 nan -0.2308 nan -0.2288 nan -0.0425 nan -0.1052 nan 0.2370 nan -0.1416 nan 0.0861 nan -0.0143 nan -0.4653 nan 0.0905 nan -0.1113 nan -0.0283 nan -0.1848 nan 0.2116 nan 0.9512 nan 0.0600 nan 0.0045 nan 0.4500 nan 0.1866 nan -0.0344 nan 0.3472
2.5000 0.0202 -0.4817 0.5220 0.0136 -0.4391 0.4663 nan 0.1529 nan 0.2519 nan -0.1961 nan -0.1609 nan -0.2005 nan -0.0751 nan -0.0461 nan 0.1159 nan -0.1997 nan 0.1353 nan 0.0609 nan -0.4665 nan 0.1335 nan -0.1262 nan 0.0180 nan -0.1662 nan 0.2305 nan 0.9785 nan 0.0424 nan -0.0286 nan 0.4665 nan 0.2199 nan 0.0080 nan 0.2889
2.5000 0.0121 -0.3768 0.4010 0.0083 -0.3452 0.3617 nan 0.1529 nan 0.0105 nan 0.0667 nan -0.1829 nan -0.2005 nan -0.0751 nan -0.0461 nan 0.1172 nan -0.1997 nan 0.1353 nan 0.0609 nan -0.4665 nan 0.1335 nan -0.1262 nan 0.0101 nan 0.1771 nan 0.2305 nan 0.9785 nan 0.1031 nan -0.0286 nan 0.4665 nan 0.0389 nan -0.0137 nan -0.0201


==> figures/data/correction_opps.dat <==
t
0.2500
0.5000
0.7500
1.0000
1.2500
1.5000
1.7500
2.0000
2.2500
2.5000


==> figures/data/fig7b_drift.dat <==
t cov_mean cov_lo cov_hi full_mean full_lo full_hi
0.25 2.25463638111 2.11807731594 2.39119544628 2.27010703247 2.13370126164 2.4065128033
0.50 1.69984867843 1.56388561776 1.83581173911 1.76825774023 1.63255839702 1.90395708345
0.75 1.24266629054 1.10914852229 1.37618405878 1.3826702078 1.2489294713 1.51641094431
1.00 0.929906081993 0.823576299839 1.03623586415 1.12373452296 0.998801691513 1.24866735441
1.25 0.705201695985 0.618639799897 0.791763592072 0.935176647469 0.823642189882 1.04671110506
1.50 0.57540844719 0.490178864398 0.660638029981 0.800788582873 0.701664177811 0.899912987935
1.75 0.560286042531 0.469961290535 0.650610794528 0.70264291264 0.605938747619 0.799347077661
2.00 0.602336747143 0.498939771186 0.7057337231 0.644795873953 0.547042639261 0.742549108645
2.25 0.682289277025 0.568648564354 0.795929989696 0.596144580999 0.495676179317 0.696612982681
2.50 0.772092591286 0.642939033901 0.90124614867 0.585330124298 0.475551101317 0.695109147279
2.75 0.851475977745 0.715360593555 0.987591361934 0.569990461313 0.463697568979 0.676283353648
3.00 0.92825118107 0.788190326491 1.06831203565 0.56188010648 0.455234807286 0.668525405673
3.25 0.985051163302 0.837923372205 1.1321789544 0.556860609738 0.449390485406 0.664330734071
3.50 1.04349787087 0.893312340042 1.1936834017 0.551315514389 0.445785333202 0.656845695576
3.75 1.10405508203 0.951741346922 1.25636881715 0.559207579666 0.451820086411 0.66659507292
4.00 1.15183114347 1.00212210699 1.30154017995 0.566227857346 0.464655363374 0.667800351319


==> figures/data/fig7b_replan_saving.dat <==
interval_s row saving saving_lo saving_hi percent
1 2 0.177445207151 0.0984989004601 0.261005616574 0.944190326319
2 1 0.690947938218 0.487965094949 0.897325529946 3.58157557465
4 0 18.9299213121 13.8439656927 24.2863358891 49.2087590597


==> figures/data/info_truth.dat <==
t x
0.0000 0.0000
0.0500 0.0008
0.1000 0.0030
0.1500 0.0085
0.2000 0.0167
0.2500 0.0277
0.3000 0.0428
0.3500 0.0575
0.4000 0.0726
0.4500 0.0869
0.5000 0.1026
0.5500 0.1215
0.6000 0.1419
0.6500 0.1645
0.7000 0.1855
0.7500 0.2082
0.8000 0.2309
0.8500 0.2580
0.9000 0.2882
0.9500 0.3214
1.0000 0.3561
1.0500 0.3933
1.1000 0.4330
1.1500 0.4737
1.2000 0.5151
1.2500 0.5578
1.3000 0.6009
1.3500 0.6446
1.4000 0.6893
1.4500 0.7343
1.5000 0.7820
1.5500 0.8286
1.6000 0.8780
1.6500 0.9279
1.7000 0.9784
1.7500 1.0282
1.8000 1.0791
1.8500 1.1312
1.9000 1.1851
1.9500 1.2396
2.0000 1.2957


==> figures/data/landing_performance_g01.dat <==
# Measured truth trajectories: stationary_g01
# x/y/z are landing-target/deck-relative task position components [m].
# pitch is body +x elevation in the deck x-z plane [deg].
# All arms share the elapsed simulation-time grid t; nan means that arm has terminated.
# Fixed figure crop: x=[-18.5,6.2] m, z=[-2.0,9.0] m.
# *_exit_* columns encode an inward arrow segment where a measured trajectory continues beyond that crop.
# full: /home/ubuntu/AIRO_Lab/belief-space-planning/eval_logs/e1_stationary_ablation_12pair_20261003T020253Z/runs/stationary_e1_g01_full_a1 capture=1 gauge=0.729256094 outcome=1
# covariance_only: /home/ubuntu/AIRO_Lab/belief-space-planning/eval_logs/e1_stationary_ablation_12pair_20261003T020253Z/runs/stationary_e1_g01_covariance_only_a1 capture=0 gauge=1.14090955 outcome=2
# nominal_risk_off: /home/ubuntu/AIRO_Lab/belief-space-planning/eval_logs/e1_stationary_ablation_12pair_20261003T020253Z/runs/stationary_e1_g01_nominal_risk_off_a1 capture=0 gauge=15.0294027 outcome=2
t full_x full_y full_z full_pitch full_tilt cov_x cov_y cov_z cov_pitch cov_tilt nom_x nom_y nom_z nom_pitch nom_tilt full_capture full_gauge full_outcome full_end_row full_end_t full_exit full_exit_start_x full_exit_start_z full_exit_end_x full_exit_end_z cov_capture cov_gauge cov_outcome cov_end_row cov_end_t cov_exit cov_exit_start_x cov_exit_start_z cov_exit_end_x cov_exit_end_z nom_capture nom_gauge nom_outcome nom_end_row nom_end_t nom_exit nom_exit_start_x nom_exit_start_z nom_exit_end_x nom_exit_end_z common_end_row common_end_t max_end_t
0 -2.9380491 -0.60020214 1.9802238 -0.0011585632 0.010040078 -2.9380491 -0.60020214 1.9802238 -0.0011590584 0.027011512 -2.9380491 -0.60020214 1.9802238 -0.0011585189 0.015721423 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.053006744 -2.9434244 -0.60416542 1.9857771 -0.01995348 0.078961013 -2.9434154 -0.60416507 1.9864804 -0.050724117 0.18060805 -2.9434221 -0.60416472 1.9857156 -0.034565535 0.10335917 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.10601349 -2.947599 -0.60649315 1.9909675 -0.023024952 0.17028883 -2.9475245 -0.60648891 1.9946062 -0.18363762 0.35591596 -2.9475777 -0.60647903 1.9907024 -0.12428596 0.19754829 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.15902023 -2.949982 -0.60885003 1.9979218 -0.033635876 0.24814732 -2.9496821 -0.60882715 2.0074063 -0.45770597 0.52443514 -2.94988 -0.60876248 1.9973915 -0.31274145 0.27158309 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.21202698 -2.9526415 -0.6122634 2.0071511 -0.094144327 0.26723773 -2.9517722 -0.61218438 2.0256273 -0.93298902 0.58201772 -2.9523105 -0.61195299 2.0063905 -0.59461476 0.29595684 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.26503372 -2.9553642 -0.61708416 2.0179786 -0.19901297 0.18281417 -2.9533467 -0.61686617 2.0483312 -1.5592822 0.4581132 -2.9545454 -0.61629578 2.0170411 -0.91276901 0.28102334 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.31804046 -2.9581194 -0.62360957 2.0298904 -0.32768832 0.061354928 -2.9541246 -0.62309731 2.0744643 -2.25619 0.28670251 -2.9564346 -0.62199906 2.0287637 -1.2432525 0.2450526 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.37104721 -2.9620427 -0.63287814 2.041466 -0.43236512 0 -2.9549627 -0.63183182 2.102276 -2.9411639 0.13209552 -2.9589923 -0.63003786 2.0400315 -1.5442061 0.19598934 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.42405395 -2.9668603 -0.64253145 2.0524517 -0.45392291 0 -2.9554099 -0.64061244 2.1300826 -3.4940073 0.08587321 -2.9618177 -0.63804363 2.0518449 -1.7842882 0.088670266 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.4770607 -2.9706702 -0.65225956 2.0618701 -0.3885772 0 -2.9535642 -0.6490372 2.1542661 -3.8146159 0.034531098 -2.9628749 -0.64577303 2.0659146 -1.9571181 0.038404409 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.53006744 -2.9737593 -0.66074908 2.0679946 -0.2828875 0.078238017 -2.9496696 -0.65573979 2.1719711 -3.8843498 0.027329406 -2.9623292 -0.65197811 2.0815188 -2.0823932 0.021813959 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.58307418 -2.9770257 -0.67026883 2.0723949 -0.21488265 0.14448878 -2.9445232 -0.66292527 2.1839539 -3.7830258 0.02876665 -2.9610748 -0.6589033 2.0966375 -2.1662 0.017885877 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.63608093 -2.9806103 -0.67882559 2.0771785 -0.19555462 0.085716147 -2.9381907 -0.66856848 2.1927865 -3.5983159 0.00041288099 -2.9592918 -0.66453172 2.1098982 -2.2093725 0.010841042 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.68908767 -2.9851632 -0.68637681 2.084547 -0.11944625 0.071306764 -2.9312732 -0.67261462 2.2016236 -3.301593 0.016948517 -2.957607 -0.66882708 2.122283 -2.132793 0.030273532 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.74209442 -2.9885984 -0.69487073 2.0952358 -0.055759478 0.078686777 -2.9217465 -0.67700157 2.2104474 -2.9980414 0.059248178 -2.9539323 -0.67373745 2.1330017 -2.0210391 0.040702679 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.79510116 -2.9914169 -0.70373228 2.1082431 -0.012705625 0.031290824 -2.9102227 -0.68119607 2.2193689 -2.7185237 0.030772804 -2.9487745 -0.67871346 2.1424418 -1.8885804 0.040738184 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.8481079 -2.9946849 -0.71352612 2.1234198 0.050385505 0.014818073 -2.8978654 -0.68580666 2.2291559 -2.4255876 0.024783974 -2.9431719 -0.68431958 2.1526467 -1.7555044 0.10466999 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.90111465 -3.0003817 -0.72472709 2.1404872 0.11667433 0.067006423 -2.886785 -0.69137273 2.2392508 -2.1296619 0.070032417 -2.9391271 -0.69103575 2.1632079 -1.6892867 0.098428418 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
0.95412139 -3.0053407 -0.73668215 2.1581883 0.091696927 0.20500515 -2.8739427 -0.69731667 2.2482176 -1.9115249 0.17646293 -2.9334673 -0.69822544 2.1739942 -1.6713123 0.039718928 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.0071281 -3.0104566 -0.74984278 2.1746009 -0.097877593 0.29523716 -2.8603688 -0.70417025 2.2546673 -1.8183796 0.21993785 -2.9271623 -0.70638222 2.1838938 -1.6638172 0.026966822 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.0601349 -3.0165526 -0.76467942 2.1907707 -0.37760476 0.31491601 -2.8470192 -0.71247844 2.2603716 -1.762571 0.20377724 -2.9211997 -0.7160371 2.1928002 -1.6117544 0.035112853 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.1131416 -3.0218501 -0.77999639 2.2065341 -0.74452043 0.31935796 -2.8322569 -0.72111292 2.2655513 -1.7600205 0.21076323 -2.9140002 -0.72604726 2.198808 -1.5702582 0.081097564 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.1661484 -3.0255459 -0.79532446 2.2212264 -1.1187361 0.31670659 -2.8154599 -0.72966873 2.2696243 -1.7669247 0.2455995 -2.9049706 -0.73597768 2.2005195 -1.5356583 0.10992792 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.2191551 -3.0286694 -0.80989509 2.2352047 -1.4932661 0.26498043 -2.7978153 -0.7374321 2.2731315 -1.8074071 0.23145263 -2.8952933 -0.74508496 2.1993614 -1.5125478 0.058796514 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.2721619 -3.031475 -0.82348629 2.2473541 -1.8308873 0.18074196 -2.7797401 -0.74422485 2.2748422 -1.8540955 0.1716466 -2.8853049 -0.75316438 2.197727 -1.4827235 0.058718661 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.3251686 -3.033108 -0.83655578 2.2558246 -2.0591815 0.13908185 -2.7604975 -0.75051823 2.2730218 -1.8368494 0.15322153 -2.874241 -0.76070341 2.1953482 -1.4347624 0.05304558 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.3781753 -3.0337103 -0.8504938 2.2614028 -2.1962571 0.14948767 -2.7403428 -0.75770054 2.2679728 -1.7656959 0.18713463 -2.8623164 -0.76909646 2.1942132 -1.3383218 0.083198715 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.4311821 -3.0322508 -0.86523894 2.2631495 -2.3007797 0.15746786 -2.7183323 -0.76570185 2.2588043 -1.7131524 0.187173 -2.8486603 -0.77831605 2.191265 -1.2888325 0.11584835 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.4841888 -3.0292455 -0.88058018 2.2618244 -2.3210634 0.18069738 -2.6950616 -0.77430266 2.2465504 -1.6102897 0.18568006 -2.8339172 -0.7881888 2.1857197 -1.2529559 0.11268532 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.5371956 -3.0244305 -0.89552509 2.2594394 -2.3140832 0.24069647 -2.6703324 -0.78250195 2.2333084 -1.4980275 0.26428114 -2.8178657 -0.79773362 2.1796619 -1.2220867 0.09599271 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.5902023 -3.0185261 -0.90993575 2.2555022 -2.3213596 0.2614117 -2.6449114 -0.79015093 2.2186819 -1.4409285 0.32782516 -2.8012929 -0.80681736 2.1713212 -1.194354 0.079646521 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.6432091 -3.0123325 -0.92549908 2.2506738 -2.3212561 0.22702435 -2.6196431 -0.79893617 2.2031548 -1.4206364 0.31902232 -2.7850642 -0.81712112 2.1605497 -1.1430291 0.075822798 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.6962158 -3.0055084 -0.94202292 2.2477227 -2.2790383 0.16573583 -2.5941995 -0.80867764 2.1896379 -1.4099148 0.29985866 -2.7688778 -0.82843883 2.1501509 -1.0659437 0.042012947 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.7492226 -2.9966948 -0.9597998 2.2479089 -2.158414 0.084821949 -2.567197 -0.81969206 2.1794586 -1.3899024 0.26209273 -2.7513797 -0.84104421 2.1417898 -0.94897841 0.02173816 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.8022293 -2.987129 -0.97776868 2.2508316 -1.9595707 0.11003056 -2.5398058 -0.83094863 2.1722579 -1.3709284 0.28467138 -2.7337759 -0.85386958 2.1356507 -0.79016162 0.003633865 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.855236 -2.9760612 -0.99505216 2.2536456 -1.7719254 0.16087974 -2.5112021 -0.84161329 2.1641211 -1.3791491 0.27054231 -2.715248 -0.86604145 2.130365 -0.61363541 0.028727847 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.9082428 -2.9643446 -1.0121343 2.2558053 -1.6107595 0.22052391 -2.4821603 -0.85221175 2.154362 -1.3564217 0.27645602 -2.6966135 -0.87806097 2.1264083 -0.43323978 0.039932734 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
1.9612495 -2.9507219 -1.0304587 2.2572438 -1.5064492 0.28867572 -2.4513534 -0.86422835 2.1435729 -1.3253612 0.2951992 -2.6766302 -0.89139602 2.1238379 -0.27935863 0.060259065 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.0142563 -2.9369644 -1.0498106 2.2577838 -1.4457259 0.30963752 -2.4205531 -0.87750015 2.1310829 -1.294403 0.24931504 -2.6571508 -0.90586513 2.1205367 -0.16300032 0.11057979 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.067263 -2.9231474 -1.0697055 2.2598171 -1.3754909 0.2724636 -2.3898629 -0.89159554 2.1184238 -1.2399925 0.24372953 -2.6383411 -0.92102233 2.1154369 -0.094268508 0.16770967 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.1202698 -2.908605 -1.0894204 2.2625548 -1.3199798 0.30732425 -2.3585771 -0.90580181 2.1058971 -1.2069778 0.22944165 -2.6195048 -0.93613646 2.1076878 -0.11414744 0.11472932 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.1732765 -2.8942475 -1.1078155 2.2650539 -1.3163436 0.33883699 -2.3275862 -0.91898697 2.093365 -1.2005141 0.22423004 -2.6015299 -0.95005285 2.0968522 -0.13589719 0.0012656422 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.2262832 -2.8794955 -1.1256057 2.2706765 -1.3353867 0.33799657 -2.2963138 -0.93186117 2.0845825 -1.1706061 0.14095406 -2.5838411 -0.96346489 2.0868937 -0.055600373 0.024766988 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.27929 -2.8642668 -1.143293 2.2752962 -1.34702 0.31923948 -2.2646977 -0.94489715 2.0760979 -1.0716437 0.096845179 -2.5663483 -0.97681902 2.076203 0.055291485 0.052525529 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.3322967 -2.8483193 -1.1617092 2.2785097 -1.346908 0.2742035 -2.2325465 -0.95889642 2.067622 -0.93272207 0.047369205 -2.5488172 -0.99089124 2.0666244 0.10753053 0.089381376 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.3853035 -2.8320855 -1.1806467 2.2780825 -1.3073517 0.28002304 -2.2003528 -0.97361646 2.0568871 -0.75603437 0.03319154 -2.5316611 -1.0054317 2.0571144 0.098127081 0.13472694 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.4383102 -2.8155977 -1.1990096 2.2736616 -1.2651096 0.30629105 -2.1682162 -0.98793207 2.0433037 -0.57810463 0.018258949 -2.5148643 -1.0192937 2.0482388 0.061229309 0.26178352 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.491317 -2.8000199 -1.2175027 2.2659433 -1.2449845 0.27454014 -2.1373783 -1.0025312 2.0276435 -0.38908683 0.051794506 -2.4995421 -1.0331564 2.0403985 -0.0043933289 0.25050793 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.5443237 -2.7844551 -1.2359574 2.2572354 -1.2358588 0.41493861 -2.1070223 -1.0172354 2.0131635 -0.20702638 0.20670863 -2.4847918 -1.0468918 2.0335615 -0.097580273 0.20062992 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.5973305 -2.7682776 -1.2545569 2.2487156 -1.2835923 0.8017937 -2.0766459 -1.032236 1.9996671 -0.12612567 0.21154184 -2.4700077 -1.0607366 2.0275844 -0.21080577 0.64394396 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.6503372 -2.7516995 -1.2716363 2.2424205 -1.4384181 1.0633605 -2.046694 -1.0458942 1.9860135 -0.085205399 0.24979701 -2.4554216 -1.0730704 2.0243146 -0.38672198 0.71742698 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.7033439 -2.7330892 -1.2877684 2.2401625 -1.7365589 1.1005327 -2.0157732 -1.0587973 1.9730739 -0.076044664 0.23963191 -2.4395007 -1.0845351 2.0239535 -0.64929143 0.83052227 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.7563507 -2.7141745 -1.3028058 2.2424715 -2.1116842 1.0504231 -1.9858086 -1.070826 1.9605697 -0.058987999 0.27196485 -2.423981 -1.0950698 2.0273957 -0.96465833 0.91430128 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.8093574 -2.6936937 -1.317939 2.2472614 -2.5275725 0.93147956 -1.9556305 -1.0831944 1.9480348 -0.11946731 0.35283012 -2.4075239 -1.1059625 2.0338074 -1.295426 1.0087376 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.8623642 -2.6696815 -1.3341187 2.2511802 -2.9234638 0.71046393 -1.9233077 -1.0968787 1.9341849 -0.29809386 0.37903464 -2.388053 -1.1182685 2.0411777 -1.6734838 1.1812252 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.9153709 -2.6434964 -1.348627 2.2535651 -3.1922412 0.57020486 -1.8901872 -1.1091932 1.9191051 -0.49910257 0.37197267 -2.366776 -1.1293862 2.0496433 -2.0687202 1.0496674 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
2.9683777 -2.6165286 -1.3609221 2.2539588 -3.3214526 0.46647769 -1.8575864 -1.1196109 1.9033857 -0.66876457 0.37776247 -2.3450145 -1.1388757 2.0581086 -2.4093243 0.97296288 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.0213844 -2.5872996 -1.3713079 2.2523149 -3.3307754 0.4551726 -1.8239528 -1.1284475 1.8873943 -0.79646826 0.36720761 -2.3212124 -1.1471466 2.0659768 -2.6576547 0.73684514 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.0743912 -2.554649 -1.3812899 2.2480913 -3.2226627 0.48974973 -1.7881055 -1.1372371 1.8700486 -0.89572332 0.36105624 -2.2941769 -1.1558375 2.0722112 -2.7973467 0.64588849 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.1273979 -2.5213818 -1.3903838 2.2438067 -3.0690473 0.54404758 -1.752842 -1.1455377 1.8523528 -0.98437203 0.39649146 -2.266801 -1.1645833 2.0764903 -2.8244085 0.66326967 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.1804046 -2.486341 -1.398211 2.2402039 -2.8959916 0.51799722 -1.7168855 -1.1529536 1.835134 -1.078588 0.37174313 -2.2378403 -1.1730441 2.0797516 -2.7812778 0.62000962 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.2334114 -2.4494783 -1.4062921 2.234879 -2.7040931 0.48536713 -1.6800105 -1.1609486 1.8166687 -1.1828849 0.33435141 -2.2071272 -1.1827157 2.0805907 -2.7003223 0.50706462 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.2864181 -2.4132872 -1.4147586 2.2300713 -2.4862505 0.44437579 -1.644542 -1.1695912 1.798892 -1.2564232 0.29759416 -2.1770531 -1.1936562 2.0824088 -2.566404 0.47764715 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.3394249 -2.3776266 -1.4218302 2.223647 -2.2323244 0.3918381 -1.6102025 -1.177039 1.7794244 -1.2641159 0.22996476 -2.1474051 -1.2040074 2.0836334 -2.4351167 0.50139137 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.3924316 -2.3419812 -1.4280212 2.2155786 -1.9804555 0.37192011 -1.5763463 -1.1837379 1.7589691 -1.2271595 0.26391565 -2.1176086 -1.2142283 2.0838411 -2.3653363 0.54908975 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.4454384 -2.3051268 -1.4338291 2.2091502 -1.709608 0.39084705 -1.5416436 -1.1901287 1.7409058 -1.1214801 0.23079629 -2.0863553 -1.2247636 2.0858984 -2.2978819 0.55239528 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.4984451 -2.2690138 -1.4381694 2.2041708 -1.4618972 0.3739781 -1.5080089 -1.1950914 1.7238343 -0.99037361 0.32184606 -2.0555794 -1.2344824 2.0876562 -2.268096 0.4845178 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.5514518 -2.2313308 -1.4418992 2.1991229 -1.2311517 0.34539417 -1.4730442 -1.1994341 1.7063925 -0.87210303 0.37899788 -2.0229559 -1.2441953 2.0858566 -2.2127758 0.38756149 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.6044586 -2.1920371 -1.4454612 2.1947999 -1.0503777 0.38397857 -1.4366154 -1.2035407 1.6898179 -0.83620563 0.48847835 -1.9883281 -1.2543081 2.0824405 -2.1237114 0.43195591 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.6574653 -2.1524153 -1.4491061 2.1897271 -0.97330294 0.39719499 -1.3999087 -1.2075983 1.6730226 -0.89917789 0.50865057 -1.9528506 -1.2650275 2.0781374 -2.0919514 0.50533323 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.7104721 -2.1105835 -1.4519224 2.183631 -0.9414527 0.35683345 -1.360978 -1.2106389 1.6555195 -0.99774688 0.4143738 -1.9145684 -1.2753907 2.073179 -2.1206244 0.49932447 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.7634788 -2.0683263 -1.4543312 2.1785323 -0.89201377 0.30718785 -1.3215554 -1.21304 1.6394561 -1.1014949 0.27875751 -1.8752217 -1.2857422 2.0694656 -2.1552539 0.44218655 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.8164856 -2.0264468 -1.4562682 2.1727401 -0.84485354 0.2792535 -1.2823648 -1.2147205 1.6245428 -1.1878975 0.16583769 -1.8355915 -1.2959271 2.0656957 -2.1744395 0.41492295 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.8694923 -1.9838669 -1.4585772 2.1652765 -0.80409402 0.26770308 -1.2422521 -1.2165159 1.6116249 -1.2019066 0.11484608 -1.7945937 -1.3067253 2.0611857 -2.1690268 0.40888611 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.9224991 -1.9396854 -1.4624669 2.1554297 -0.73760077 0.24481115 -1.2002798 -1.2196314 1.6007281 -1.181663 0.13413985 -1.751317 -1.3193153 2.0552556 -2.1147719 0.32778944 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
3.9755058 -1.8936409 -1.4664078 2.1443844 -0.64116469 0.25522085 -1.1561695 -1.2225489 1.5925722 -1.1624524 0.13055112 -1.705505 -1.3321427 2.0493017 -1.978352 0.3113211 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.0285125 -1.8476692 -1.4718009 2.1303933 -0.56830616 0.25799204 -1.1118362 -1.2266745 1.5848766 -1.1489779 0.21491532 -1.6590992 -1.3465725 2.042147 -1.8091164 0.25388063 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.0815193 -1.8029476 -1.4778995 2.1143137 -0.52904355 0.2345658 -1.0684527 -1.231268 1.576168 -1.1540891 0.21378195 -1.6133373 -1.3618048 2.0339248 -1.6230548 0.21911596 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.134526 -1.7589326 -1.483766 2.0978062 -0.48704616 0.29554598 -1.0254687 -1.2353693 1.5668333 -1.1333795 0.2809236 -1.5677649 -1.3768168 2.0256134 -1.4125501 0.18672483 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.1875328 -1.7148895 -1.4893026 2.0786095 -0.50132743 0.33965507 -0.98214327 -1.2388377 1.5544005 -1.1679071 0.28882177 -1.5217526 -1.3914306 2.0148612 -1.1988399 0.19026809 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.2405395 -1.6698806 -1.4963228 2.0583302 -0.5890958 0.33649542 -0.93754563 -1.24346 1.5401195 -1.2435767 0.18053995 -1.4744933 -1.4074093 2.0025796 -1.0335451 0.20788513 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.2935463 -1.6239524 -1.5031212 2.0391356 -0.68537077 0.36868494 -0.89176514 -1.2475283 1.5256218 -1.2669449 0.11346907 -1.4261764 -1.4230118 1.9897168 -0.90615848 0.1760032 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.346553 -1.5771837 -1.5106835 2.0205845 -0.75640993 0.30348137 -0.84495022 -1.2520464 1.5102409 -1.2267962 0.021516365 -1.3770078 -1.4391806 1.9755517 -0.77933319 0.16824367 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.3995598 -1.5308797 -1.5183606 2.0020276 -0.77943417 0.25351713 -0.79846893 -1.2564025 1.4932776 -1.1333573 0.030289264 -1.3283694 -1.4552056 1.9597622 -0.67019863 0.19588778 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.4525665 -1.4850352 -1.5255734 1.9838268 -0.77422712 0.30724495 -0.75238756 -1.2600901 1.4742326 -1.0478709 0.0064030335 -1.2802801 -1.4704394 1.9440716 -0.63653953 0.24810715 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.5055732 -1.439495 -1.5338093 1.9641349 -0.80423642 0.31927842 -0.70660356 -1.2646461 1.4515742 -0.95129443 0.032959896 -1.2325796 -1.4863068 1.9278581 -0.67301237 0.25333944 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.55858 -1.3950216 -1.5416368 1.9436652 -0.86938449 0.32347737 -0.66192865 -1.2686528 1.4263977 -0.87891561 0.00904848 -1.1860252 -1.5013214 1.9121876 -0.73534172 0.22471695 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.6115867 -1.3511365 -1.5492406 1.921485 -0.95260522 0.28982157 -0.61794616 -1.2723026 1.3982365 -0.75584049 0.013712757 -1.1401543 -1.5156254 1.8958252 -0.79582594 0.19532133 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.6645935 -1.3088983 -1.5579155 1.8984825 -1.0275083 0.21440512 -0.57578763 -1.2769174 1.3689056 -0.60819305 0.019727235 -1.0960453 -1.5304835 1.8790507 -0.86208827 0.16093996 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.7176002 -1.2676469 -1.5666351 1.8775658 -1.0477698 0.2076135 -0.53487113 -1.2815042 1.3420101 -0.49463068 0.012220372 -1.0530489 -1.5448479 1.8640492 -0.90500046 0.12634889 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.770607 -1.2264089 -1.5744167 1.8588082 -1.0390131 0.20671372 -0.49428505 -1.2850974 1.3179477 -0.41753327 0.054566048 -1.0101961 -1.5577145 1.8506067 -0.91850289 0.10959332 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.8236137 -1.1842656 -1.5838715 1.8400741 -0.9703002 0.1554871 -0.45312241 -1.2902987 1.2949563 -0.37066366 0.079970923 -0.96654496 -1.5716775 1.8373256 -0.89077143 0.11908433 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.8766204 -1.1427092 -1.5930571 1.8203376 -0.83290485 0.13760055 -0.41284984 -1.2951564 1.2712403 -0.32977627 0.048195772 -0.9235338 -1.5848018 1.8242673 -0.84455169 0.13427156 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.9296272 -1.0994155 -1.6018328 1.8008405 -0.68132765 0.17381621 -0.3711066 -1.2995571 1.2473571 -0.27576404 0.027673698 -0.87878464 -1.5969926 1.8127037 -0.81343741 0.12722425 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
4.9826339 -1.0551069 -1.6106375 1.7825371 -0.59573025 0.20108261 -0.32859123 -1.303997 1.2233641 -0.22708241 0.033114962 -0.83297653 -1.6087544 1.8032427 -0.80197935 0.12338191 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.0356407 -1.0090566 -1.61827 1.7659687 -0.60843911 0.1481496 -0.28457483 -1.307346 1.1979677 -0.23497848 0.026468022 -0.78537716 -1.6189612 1.7945177 -0.82851052 0.094446717 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.0886474 -0.96131075 -1.6254091 1.7539877 -0.61519334 0.093404174 -0.23910208 -1.3103616 1.1727515 -0.28492682 4.1808527e-05 -0.73603997 -1.6283713 1.7876214 -0.84646994 0.069620872 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.1416542 -0.91255521 -1.632049 1.7460536 -0.55332044 0.11145907 -0.19282957 -1.3131279 1.1471092 -0.32588974 0.0061310163 -0.68563903 -1.6370601 1.7813674 -0.85216044 0.14878676 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.1946609 -0.8630673 -1.6390269 1.7413375 -0.47609502 0.10706405 -0.14597851 -1.3165719 1.1207167 -0.37742672 0.023877272 -0.6343968 -1.6459348 1.7750068 -0.93447633 0.22788575 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.2476677 -0.81380567 -1.6471137 1.7386878 -0.4018112 0.1044857 -0.099427276 -1.3215422 1.0934758 -0.43696784 0.023967843 -0.58316672 -1.6558169 1.7680838 -1.0881068 0.20493021 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.3006744 -0.76534394 -1.6537981 1.736832 -0.31448359 0.11487734 -0.053664744 -1.325577 1.0661607 -0.46966745 0.017433783 -0.53239396 -1.6641922 1.7605994 -1.2453232 0.34709357 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.3536811 -0.71662297 -1.6598029 1.7357237 -0.2581867 0.2613082 -0.0075687304 -1.3294217 1.0400649 -0.50377059 0.020851606 -0.4808646 -1.6717179 1.7535745 -1.4282645 0.46948979 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.4066879 -0.66730745 -1.6658194 1.7366722 -0.3076665 0.28856391 0.039211614 -1.333769 1.0172175 -0.55458527 0.042971787 -0.42813981 -1.6790158 1.7486585 -1.6773415 0.46646139 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.4596946 -0.61816605 -1.6701223 1.7362897 -0.39357719 0.21916534 0.085930898 -1.3368443 0.99648179 -0.62236205 0.089216681 -0.37492674 -1.684297 1.7425116 -1.9348802 0.44770318 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.5127014 -0.56863049 -1.6732507 1.7329756 -0.41033809 0.1056358 0.13320151 -1.3391094 0.97774638 -0.71604683 0.12904363 -0.32057594 -1.6880123 1.7337856 -2.1537601 0.36401116 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.5657081 -0.51879843 -1.6752478 1.7293944 -0.33477692 0.068098515 0.18100456 -1.3405437 0.9638463 -0.83733992 0.14022762 -0.26509967 -1.6901273 1.7253581 -2.2946204 0.27012124 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.6187149 -0.46766575 -1.6772569 1.7258421 -0.22749605 0.093752334 0.23043838 -1.3422958 0.95357466 -0.96881385 0.17807772 -0.20739013 -1.6917188 1.7171445 -2.391129 0.23554988 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.6717216 -0.41509755 -1.6783181 1.7226218 -0.12421261 0.11482601 0.2817435 -1.3434577 0.94490792 -1.1385014 0.22943821 -0.14718176 -1.6917514 1.7089683 -2.4796924 0.28187954 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.7247284 -0.36238551 -1.6794857 1.7193868 -0.015152589 0.074875131 0.33376615 -1.3450859 0.93676677 -1.3531074 0.2588539 -0.085648513 -1.6912034 1.7005928 -2.5921203 0.31031253 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.7777351 -0.31065434 -1.6793821 1.715239 0.092074499 0.11090632 0.38554496 -1.3457479 0.92764786 -1.5663819 0.26761335 -0.023793393 -1.6886248 1.6909827 -2.7322722 0.26445584 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.8307418 -0.25886364 -1.6799951 1.7121881 0.17376076 0.19256299 0.43826905 -1.3473474 0.91978037 -1.7436863 0.25018043 0.039556809 -1.6859058 1.6830652 -2.8379894 0.29696405 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.8837486 -0.2073667 -1.6808613 1.7099906 0.16755233 0.22071059 0.49164597 -1.349343 0.91154948 -1.8856856 0.24610827 0.10410626 -1.6825241 1.676063 -2.9669374 0.27607329 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.9367553 -0.1566614 -1.680375 1.7091048 0.11668545 0.15430409 0.54515111 -1.3500587 0.90120809 -1.9877524 0.16976698 0.1693636 -1.6768122 1.6696532 -3.0637128 0.24314751 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
5.9897621 -0.10567066 -1.6795332 1.7099847 0.10364468 0.15574247 0.59987945 -1.3504287 0.88910399 -2.0025559 0.11438937 0.23641305 -1.6696927 1.6638041 -3.0911618 0.20080973 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.0427688 -0.055350239 -1.679432 1.7117497 0.072647029 0.25103278 0.65485768 -1.3515346 0.87451767 -1.9760975 0.14768696 0.30431684 -1.6621727 1.6583073 -3.0873541 0.2034379 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.0957756 -0.0065186122 -1.6790602 1.7134903 -0.0059862778 0.23232789 0.7091622 -1.352384 0.85553716 -1.964211 0.20249024 0.37223551 -1.6531765 1.6533277 -3.0830491 0.18386721 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.1487823 0.043849806 -1.6783697 1.7164251 -0.10026309 0.26826976 0.76577869 -1.3529319 0.83335642 -1.9739 0.1622358 0.44315216 -1.64261 1.6502494 -3.0851001 0.15928148 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.201789 0.096172511 -1.6771883 1.7197339 -0.22043043 0.27202866 0.82508269 -1.353009 0.8078506 -1.9725813 0.14817432 0.51741293 -1.6302411 1.6484497 -3.0443658 0.13101097 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.2547958 0.15049291 -1.6759404 1.7217197 -0.29538279 0.27704037 0.88705319 -1.3530775 0.77737524 -1.9684644 0.11121899 0.59496822 -1.6164122 1.6463311 -2.8537096 0.2302036 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.3078025 0.2044056 -1.6748548 1.724951 -0.40379138 0.32878073 0.94922304 -1.3534263 0.74439131 -1.9779535 0.18748822 0.67326483 -1.6013017 1.6459688 -2.6925429 0.30302119 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.3608093 0.25976929 -1.6726959 1.7288327 -0.59429521 0.302239 1.0133603 -1.3528842 0.70718925 -2.0513233 0.45258186 0.75401148 -1.5836118 1.6465563 -2.5972399 0.29502642 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.413816 0.31593626 -1.6723236 1.7336091 -0.80410351 0.23521675 1.0787871 -1.3543631 0.66530495 -2.2467396 0.596839 0.83640943 -1.566131 1.6481828 -2.5184891 0.32688856 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.4668228 0.37224022 -1.6726157 1.7410457 -0.95348225 0.18464412 1.1449378 -1.3567864 0.62223425 -2.4711499 0.52736311 0.91964251 -1.5477033 1.652042 -2.3849912 0.39450526 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.5198295 0.42793917 -1.672018 1.7513723 -1.0429122 0.17254415 1.2112177 -1.3586345 0.58071214 -2.7106556 0.49372561 1.0028502 -1.5267172 1.6583695 -2.2000658 0.40922888 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.5728363 0.48202607 -1.6710607 1.7621783 -1.0992923 0.21336823 1.2767563 -1.3604581 0.5396709 -2.990897 0.46358869 1.0848993 -1.5036445 1.6649804 -1.9671551 0.56774521 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.625843 0.5373644 -1.6695671 1.7733394 -1.1440727 0.22465533 1.3445382 -1.362092 0.49998122 -3.2774257 0.39275354 1.1684869 -1.4783759 1.6712176 -1.6627298 0.50443218 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.6788497 0.59267915 -1.6657258 1.7824112 -1.179934 0.26994214 1.4134362 -1.3617238 0.46130973 -3.5610574 0.37269662 1.2521463 -1.4491971 1.6750873 -1.321574 0.58888013 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.7318565 0.64863534 -1.6615522 1.7881087 -1.2193056 0.27534059 1.4842591 -1.3613789 0.42351911 -3.8771331 0.37491186 1.3363458 -1.4182188 1.6745882 -1.0002514 0.75555106 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.7848632 0.70553669 -1.656557 1.7915034 -1.2662088 0.43927974 1.5574091 -1.3605856 0.38713096 -4.210773 0.40365523 1.421239 -1.3849498 1.6701501 -0.73794679 0.8589957 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.83787 0.76164291 -1.6518772 1.7910709 -1.2405943 0.60194317 1.6310975 -1.3604697 0.34893884 -4.4820131 0.54058145 1.5049827 -1.350296 1.6628465 -0.52321126 0.82653423 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.8908767 0.81670886 -1.6475758 1.7874189 -1.0671919 0.61199616 1.7050605 -1.361093 0.30799347 -4.5924575 0.84624349 1.5872402 -1.3139876 1.6567836 -0.29996089 0.7310867 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.9438835 0.87181942 -1.6441153 1.7811041 -0.81528544 0.57979669 1.7804648 -1.3629561 0.26277622 -4.5914077 1.1690694 1.6690086 -1.2762907 1.653435 -0.080908713 0.73300574 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
6.9968902 0.92766905 -1.6401068 1.774235 -0.58856582 0.59304709 1.8581236 -1.3647075 0.21371549 -4.5308365 1.4612036 1.7509525 -1.2359105 1.6534017 0.080040027 0.79696779 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.049897 0.98351615 -1.6360836 1.7669094 -0.39945932 0.61478711 1.9374266 -1.3668677 0.161098 -4.3836886 1.7565763 1.8323597 -1.1936476 1.6551959 0.15385506 0.71798989 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.1029037 1.0394691 -1.6303606 1.7579751 -0.29633464 0.6613096 2.0186987 -1.3676845 0.10397165 -4.2128486 7.4235427 1.9133729 -1.1480478 1.6567099 0.12129919 0.62740747 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.1559104 1.0958334 -1.6245137 1.7472052 -0.30975446 0.6310552 2.1026723 -1.3686369 0.038914225 -4.1270752 16.824684 1.9943371 -1.1008416 1.6572812 -0.00039236564 0.58753901 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.2089172 1.1522879 -1.6181789 1.7352239 -0.37576654 0.59901046 2.1466155 -1.3690915 0 -4.0917533 18.812432 2.0749788 -1.0516728 1.6575857 -0.15999847 0.8343144 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.2619239 1.2081753 -1.6105755 1.7241535 -0.44937679 0.52987602 nan nan nan nan nan 2.1547428 -0.99953355 1.6609792 -0.34924274 0.9798346 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.3149307 1.2635631 -1.6030549 1.7138863 -0.55562121 0.41588924 nan nan nan nan nan 2.2338322 -0.94560902 1.6687778 -0.63184388 1.0052132 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.3679374 1.3190966 -1.5956365 1.7035233 -0.64425792 0.62951363 nan nan nan nan nan 2.3130401 -0.88986176 1.6808883 -0.98224874 1.0985573 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.4209442 1.3752435 -1.5890582 1.6922362 -0.53175462 1.2095795 nan nan nan nan nan 2.3929406 -0.83303984 1.6963685 -1.288393 1.2830722 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.4739509 1.4336531 -1.5824097 1.6808243 -0.069251496 1.0097554 nan nan nan nan nan 2.4753094 -0.77422101 1.715733 -1.4525338 1.2386057 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.5269576 1.4930996 -1.5756668 1.6701165 0.66842669 1.2941355 nan nan nan nan nan 2.5592122 -0.71328808 1.7394785 -1.4663462 1.254672 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.5799644 1.5535057 -1.5696934 1.6603515 1.8051446 1.1111765 nan nan nan nan nan 2.6448777 -0.6508855 1.7668327 -1.3488219 1.3808131 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.6329711 1.6136801 -1.5637933 1.6488853 3.0384975 1.1620395 nan nan nan nan nan 2.7538495 -0.56916946 1.8035283 -1.1349245 1.3570579 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.6859779 1.6729793 -1.5587676 1.6334483 4.140873 1.0567604 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.7389846 1.7317647 -1.5551978 1.6146822 5.0650422 0.76901492 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.7919914 1.7891996 -1.5531907 1.5941428 5.8586189 0.92736278 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.8449981 1.844253 -1.5521577 1.5756793 6.9059815 1.8861577 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.8980049 1.8955558 -1.5523747 1.5593248 8.6761849 2.9524696 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
7.9510116 1.9431191 -1.5535974 1.5416702 11.084844 2.6810469 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.0040183 1.9851469 -1.557271 1.522953 13.590147 2.340598 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.0570251 2.0198156 -1.5624127 1.5037033 15.873209 1.9516698 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.1100318 2.0475802 -1.5682734 1.4844463 17.761364 1.5722539 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.1630386 2.0663528 -1.5742652 1.4638177 19.008809 1.3021735 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.2160453 2.0771483 -1.5805574 1.4418211 19.604277 1.0342432 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.2690521 2.0788238 -1.5866845 1.4171831 19.663759 0.85351838 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.3220588 2.074118 -1.5937712 1.386773 19.302255 0.92668111 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.3750656 2.0604133 -1.6017191 1.3506904 18.69179 1.1624811 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.4280723 2.0375021 -1.6083664 1.3114004 17.870449 1.1883267 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.481079 2.0062182 -1.6138082 1.2681467 16.885382 0.98529289 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.5340858 1.9682427 -1.6183128 1.2210097 15.841173 1.2456948 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.5870925 1.9234606 -1.6220187 1.1741733 14.803816 1.3222964 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.6400993 1.871005 -1.6230082 1.128801 13.754916 1.3101804 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.693106 1.810672 -1.6212721 1.0850504 12.684107 1.2956021 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.7461128 1.7437937 -1.6184357 1.0426572 11.588709 1.2670287 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.7991195 1.6715723 -1.6142733 1.0027728 10.492321 1.2271423 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.8521262 1.5928154 -1.6086279 0.96436686 9.4568065 1.1452178 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.905133 1.508737 -1.6003569 0.92512024 8.4627988 1.0714509 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
8.9581397 1.4219078 -1.5905229 0.88319906 7.5103868 0.85990421 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.0111465 1.3324852 -1.5804372 0.83956035 6.5969003 0.89920267 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.0641532 1.239662 -1.5692168 0.7950389 5.699421 0.95805397 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.11716 1.1459962 -1.5562247 0.7478926 4.7559959 0.95189414 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.1701667 1.0509019 -1.5428476 0.6994121 3.7898817 0.91663375 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.2231735 0.95380239 -1.5262285 0.65085512 2.8397309 0.92510331 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.2761802 0.85490444 -1.5059851 0.60281169 1.848303 0.89747041 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.3291869 0.75521076 -1.4844678 0.55497029 0.85342023 0.88616858 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.3821937 0.65501253 -1.4621432 0.51057422 -0.052028945 0.81079934 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.4352004 0.55530834 -1.4382361 0.47066833 -0.89651444 0.84436116 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.4882072 0.456418 -1.4132513 0.43393918 -1.7315345 0.83597242 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.5412139 0.36004138 -1.3881787 0.40135505 -2.5380023 0.84534174 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.5942207 0.26717385 -1.3637891 0.37335384 -3.2997026 0.89616884 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.6472274 0.17717241 -1.3371306 0.35005806 -4.0551754 1.0714812 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.7002342 0.088268299 -1.3103008 0.32956813 -4.8535171 1.2215235 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.7532409 0.001111488 -1.2846255 0.31069464 -5.6775945 1.3200654 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.8062476 -0.084204752 -1.2593703 0.2911303 -6.502515 1.2630576 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.8592544 -0.16482205 -1.2354318 0.27071628 -7.2062305 0.97304211 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.9122611 -0.24035171 -1.2122559 0.24991133 -7.7791338 0.98795874 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
9.9652679 -0.31201049 -1.1893086 0.22983789 -8.3477382 1.2195283 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.018275 -0.3803932 -1.1671908 0.20996982 -8.9894634 1.2455481 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.071281 -0.44580047 -1.1457211 0.19194264 -9.6212967 1.3345286 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.124288 -0.50583789 -1.123027 0.17596585 -10.057855 1.5896535 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.177295 -0.55966675 -1.1004506 0.16444601 -10.302637 1.2787072 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.230302 -0.60491288 -1.0775229 0.15714386 -10.435179 0.96950902 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.283308 -0.64248769 -1.0530476 0.15405175 -10.498535 0.80616984 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.336315 -0.67425448 -1.0283929 0.15662752 -10.543673 0.7625135 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.389322 -0.69894727 -1.0049218 0.16419493 -10.576393 0.75104171 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.442329 -0.71721292 -0.98133212 0.17415149 -10.51755 0.8370361 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.495335 -0.73061732 -0.95807324 0.18545838 -10.388537 0.76546992 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.548342 -0.73808857 -0.93517693 0.19844849 -10.227867 0.68525045 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.601349 -0.74142732 -0.91214431 0.21258295 -10.061615 0.80028673 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.654356 -0.7405619 -0.88879812 0.2289723 -9.9488429 0.76462549 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.707362 -0.73473588 -0.86476774 0.24685663 -9.8235895 0.72212926 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.760369 -0.72298318 -0.840435 0.26475309 -9.6490751 0.66124716 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.813376 -0.70736477 -0.81788388 0.28373161 -9.4858906 0.51963585 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.866383 -0.68893048 -0.7962854 0.30576051 -9.3362673 0.51515635 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.919389 -0.66801604 -0.77404402 0.32839739 -9.190273 0.54463575 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
10.972396 -0.64311682 -0.7498933 0.34873398 -9.0439686 0.60240412 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.025403 -0.61421293 -0.7243844 0.36570373 -8.913425 0.64849141 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.078409 -0.58191718 -0.69922466 0.37662827 -8.8000587 0.57231155 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.131416 -0.54741958 -0.67346074 0.3808141 -8.6755007 0.45723579 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.184423 -0.50799362 -0.64612352 0.38149788 -8.5692622 0.41960655 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.23743 -0.46510089 -0.6178431 0.38021471 -8.4491201 0.19742769 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.290436 -0.41859753 -0.58856983 0.37551594 -8.1898122 0.1023362 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.343443 -0.36806672 -0.56008841 0.36464693 -7.724247 0.052693923 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.39645 -0.31408433 -0.53217944 0.34648372 -7.086612 0.037283584 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.449457 -0.25583725 -0.50825637 0.32274401 -6.3543504 0.047218978 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.502463 -0.19361942 -0.48748749 0.29494626 -5.5956577 0.042359817 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.55547 -0.12643312 -0.46659311 0.26554888 -4.8676764 0.035161823 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.608477 -0.057678164 -0.4468263 0.23630674 -4.1147241 0.106401 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.661484 0.013062968 -0.42850196 0.20944722 -3.2470306 0.30878304 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.71449 0.085992154 -0.41008894 0.18721087 -2.334268 0.54254361 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.767497 0.16058442 -0.39263237 0.17035884 -1.3981669 0.58546677 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.820504 0.23635697 -0.37536163 0.15837679 -0.51931414 0.5288751 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.873511 0.31290743 -0.35856445 0.15031753 0.24528769 0.48803834 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.926517 0.39041112 -0.34376621 0.14590844 0.90506441 0.48755283 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
11.979524 0.46776007 -0.32837825 0.14348411 1.4598085 0.43070765 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.032531 0.54428726 -0.31316748 0.14260044 1.919008 0.40466426 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.085538 0.61846859 -0.29765176 0.13984078 2.2619648 0.37894329 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.138544 0.69154862 -0.28209589 0.13464076 2.4749835 0.39158458 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.191551 0.76318727 -0.26764002 0.12696219 2.5504589 0.36974903 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.244558 0.83306189 -0.25529132 0.11844497 2.492734 0.47831374 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.297565 0.90234445 -0.24545651 0.11019171 2.3926178 0.79350662 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.350571 0.97065446 -0.23796807 0.10116645 2.318808 0.89876752 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.403578 1.0364629 -0.23302115 0.093059401 2.3333997 0.64868622 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.456585 1.1006353 -0.22889628 0.08492676 2.4546609 0.61513918 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.509592 1.1640664 -0.2243575 0.074408777 2.616152 0.53273775 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.562598 1.2271518 -0.22000116 0.060891683 2.7353161 0.7752806 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.615605 1.2887682 -0.21558003 0.04391303 2.7658597 0.79717896 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.668612 1.349219 -0.2128353 0.023117901 2.7280441 0.67921138 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619
12.721619 1.4076197 -0.20948718 0 2.7129513 0.48942968 nan nan nan nan nan nan nan nan nan nan 1 0.72925609 1 240 12.721619 0 nan nan nan nan 0 1.1409096 2 136 7.1831309 0 nan nan nan nan 0 15.029403 2 144 7.6464892 0 nan nan nan nan 136 7.1831309 12.721619


==> figures/data/mean_prediction_E1.csv <==
t,e,m,sdP,sdV,drop
0.0000,0.0154,0.0000,0.0441,0.0551,1.0000
0.0500,0.0159,0.0000,0.0497,0.0665,1.0000
0.1000,0.0165,-0.0000,0.0554,0.0790,1.0000
0.1500,0.0178,-0.0000,0.0612,0.0926,1.0000
0.2000,0.0194,-0.0001,0.0671,0.1072,1.0000
0.2500,0.0211,-0.0003,0.0731,0.1226,1.0000
0.3000,0.0228,-0.0006,0.0792,0.1389,1.0000
0.3500,0.0247,-0.0012,0.0853,0.1558,1.0000
0.4000,0.0268,-0.0020,0.0915,0.1735,1.0000
0.4500,0.0285,-0.0033,0.0977,0.1919,1.0000
0.5000,0.0292,-0.0051,0.1040,0.2109,1.0000
0.5500,0.0290,-0.0076,0.1103,0.2305,1.0000
0.6000,0.0283,-0.0108,0.1166,0.2508,1.0000
0.6500,0.0263,-0.0148,0.1230,0.2716,1.0000
0.7000,0.0233,-0.0199,0.1293,0.2930,1.0000
0.7500,0.0196,-0.0261,0.1357,0.3149,1.0000
0.8000,0.0143,-0.0335,0.1422,0.3374,1.0000
0.8500,0.0072,-0.0424,0.1486,0.3604,1.0000
0.9000,-0.0014,-0.0526,0.1551,0.3839,1.0000
0.9500,-0.0115,-0.0645,0.1616,0.4079,1.0000
1.0000,-0.0235,-0.0781,0.1681,0.4324,1.0000
1.0500,-0.0378,-0.0934,0.1747,0.4573,1.0000
1.1000,-0.0542,-0.1106,0.1812,0.4828,1.0000
1.1500,-0.0721,-0.1297,0.1878,0.5086,1.0000
1.2000,-0.0919,-0.1507,0.1944,0.5350,1.0000
1.2500,-0.1148,-0.1737,0.2010,0.5618,1.0000
1.3000,-0.1409,-0.1987,0.2076,0.5890,1.0000
1.3500,-0.1693,-0.2257,0.2143,0.6166,1.0000
1.4000,-0.1994,-0.2547,0.2210,0.6447,1.0000
1.4500,-0.2307,-0.2856,0.2276,0.6732,1.0000
1.5000,-0.2633,-0.3184,0.2343,0.7021,1.0000
1.5500,-0.2979,-0.3531,0.2411,0.7314,1.0000
1.6000,-0.3342,-0.3895,0.2478,0.7611,1.0000
1.6500,-0.3720,-0.4276,0.2546,0.7912,1.0000
1.7000,-0.4114,-0.4674,0.2613,0.8216,1.0000
1.7500,-0.4523,-0.5085,0.2681,0.8525,1.0000
1.8000,-0.4943,-0.5511,0.2749,0.8837,1.0000
1.8500,-0.5374,-0.5949,0.2818,0.9154,1.0000
1.9000,-0.5821,-0.6398,0.2886,0.9473,1.0000
1.9500,-0.6282,-0.6858,0.2955,0.9797,1.0000
2.0000,-0.6752,-0.7326,0.3023,1.0124,1.0000
2.0500,-0.7231,-0.7801,0.3092,1.0454,1.0000
2.1000,-0.7722,-0.8283,0.3161,1.0789,1.0000
2.1500,-0.8220,-0.8770,0.3230,1.1126,1.0000
2.2000,-0.8716,-0.9262,0.3300,1.1467,1.0000
2.2500,-0.9210,-0.9756,0.3369,1.1812,1.0000
2.3000,-0.9703,-1.0253,0.3439,1.2160,1.0000
2.3500,-1.0192,-1.0751,0.3509,1.2511,1.0000
2.4000,-1.0683,-1.1250,0.3579,1.2866,1.0000
2.4500,-1.1186,-1.1750,0.3649,1.3224,1.0000
2.5000,-1.1694,-1.2250,0.3720,1.3585,1.0000
2.5500,-1.2208,-1.2750,0.3790,1.3949,1.0000
2.6000,-1.2728,-1.3250,0.3861,1.4317,1.0000
2.6500,-1.3250,-1.3750,0.3931,1.4687,1.0000
2.7000,-1.3776,-1.4250,0.4002,1.5061,1.0000
2.7500,-1.4307,-1.4750,0.4074,1.5438,1.0000
2.8000,-1.4844,-1.5250,0.4145,1.5818,1.0000
2.8500,-1.5391,-1.5750,0.4216,1.6202,1.0000
2.9000,-1.5936,-1.6250,0.4288,1.6588,1.0000
2.9500,-1.6478,-1.6750,0.4360,1.6977,1.0000
3.0000,-0.7550,-1.2519,0.5852,0.7847,0.0000
3.0500,-0.6257,-1.2103,0.6586,0.6403,0.0000
3.1000,-0.2065,-0.8481,0.6559,0.2263,0.0000
3.1500,-0.0212,-0.7444,0.7351,0.0605,0.0000
3.2000,0.0591,-0.4650,0.6593,0.0889,0.0000
3.2500,0.2232,-0.3272,0.7234,0.2632,0.0000
3.3000,0.1446,-0.1375,0.6167,0.2015,0.0000
3.3500,0.2613,0.0103,0.6611,0.3341,0.0000
3.4000,0.3782,0.1147,0.5529,0.4674,0.0000
3.4500,0.4954,0.2541,0.5823,0.6009,0.0000
3.5000,0.3001,0.2856,0.4912,0.3327,0.0000
3.5500,0.3570,0.4041,0.5153,0.3888,0.0000
3.6000,0.1720,0.3793,0.4479,0.2028,0.0000
3.6500,0.1815,0.4700,0.4759,0.2129,0.0000
3.7000,0.0881,0.4070,0.4263,0.1046,0.0000
3.7500,0.0778,0.4679,0.4615,0.0949,0.0000
3.8000,0.0673,0.3838,0.4178,0.0884,0.0000
3.8500,0.0567,0.4167,0.4576,0.0863,0.0000
3.9000,0.0284,0.3263,0.4104,0.0487,0.0000
3.9500,0.0143,0.3352,0.4499,0.0531,0.0000
4.0000,-0.0007,0.2498,0.3959,0.0404,0.0000
4.0500,-0.0154,0.2405,0.4313,0.0533,0.0000
4.1000,-0.0104,0.1678,0.3718,0.0419,0.0000
4.1500,-0.0210,0.1462,0.4013,0.0549,0.0000
4.2000,0.0154,0.0904,0.3400,0.0419,0.0000
4.2500,0.0139,0.0622,0.3635,0.0528,0.0000
4.3000,-0.0158,0.0247,0.3044,0.0403,0.0000
4.3500,-0.0237,-0.0053,0.3230,0.0494,0.0000
4.4000,-0.0321,-0.0256,0.2695,0.0602,0.0000
4.4500,-0.0404,-0.0538,0.2854,0.0723,0.0000
4.5000,-0.0483,-0.0594,0.2393,0.0855,0.0000
4.5500,-0.0561,-0.0832,0.2544,0.0998,0.0000
4.6000,-0.0094,-0.0777,0.2157,0.0587,0.0000
4.6500,-0.0071,-0.0958,0.2312,0.0650,0.0000
4.7000,0.0266,-0.0826,0.1983,0.0429,0.0000
4.7500,0.0354,-0.0947,0.2144,0.0486,0.0000
4.8000,0.0763,-0.0775,0.1853,0.0376,0.0000
4.8500,0.0914,-0.0838,0.2014,0.0453,0.0000
4.9000,0.1065,-0.0655,0.1742,0.0554,0.0000
4.9500,0.1209,-0.0671,0.1894,0.0673,0.0000
5.0000,0.0851,-0.0498,0.1632,0.0456,0.0000
5.0500,0.0891,-0.0478,0.1769,0.0540,0.0000
5.1000,0.0415,-0.0332,0.1516,0.0399,0.0000
5.1500,0.0347,-0.0287,0.1637,0.0476,0.0000
5.2000,0.0542,-0.0176,0.1396,0.0377,0.0000
5.2500,0.0524,-0.0118,0.1500,0.0457,0.0000
5.3000,0.0505,-0.0044,0.1276,0.0556,0.0000
5.3500,0.0483,0.0017,0.1368,0.0670,0.0000
5.4000,-0.0178,0.0057,0.1164,0.0452,0.0000
5.4500,-0.0319,0.0113,0.1248,0.0532,0.0000
5.5000,-0.0752,0.0124,0.1067,0.0395,0.0000
5.5500,-0.0948,0.0171,0.1146,0.0470,0.0000
5.6000,-0.0141,0.0159,0.0985,0.0374,0.0000
5.6500,-0.0152,0.0195,0.1062,0.0454,0.0000
5.7000,-0.0142,0.0168,0.0919,0.0371,0.0000
5.7500,-0.0150,0.0192,0.0994,0.0453,0.0000
5.8000,0.0002,0.0156,0.0865,0.0371,0.0000
5.8500,0.0021,0.0169,0.0937,0.0454,0.0000
5.9000,0.0055,0.0131,0.0819,0.0371,0.0000
5.9500,0.0072,0.0134,0.0888,0.0454,0.0000
6.0000,0.0092,0.0137,0.0970,0.0554,0.0000


==> figures/data/mean_prediction_E2.csv <==
t,e,m,sdP,sdV,drop
0.0000,-0.0009,0.0000,0.0423,0.0528,1.0000
0.0500,0.0029,0.0000,0.0474,0.0629,1.0000
0.1000,0.0065,-0.0000,0.0527,0.0740,1.0000
0.1500,0.0105,-0.0000,0.0581,0.0858,1.0000
0.2000,0.0148,-0.0001,0.0636,0.0984,1.0000
0.2500,0.0189,-0.0002,0.0692,0.1116,1.0000
0.3000,0.0219,-0.0005,0.0748,0.1254,1.0000
0.3500,0.0245,-0.0010,0.0806,0.1398,1.0000
0.4000,0.0271,-0.0018,0.0863,0.1548,1.0000
0.4500,0.0288,-0.0029,0.0921,0.1702,1.0000
0.5000,0.0295,-0.0045,0.0980,0.1862,1.0000
0.5500,0.0298,-0.0066,0.1038,0.2026,1.0000
0.6000,0.0293,-0.0094,0.1097,0.2195,1.0000
0.6500,0.0283,-0.0130,0.1157,0.2368,1.0000
0.7000,0.0266,-0.0174,0.1217,0.2546,1.0000
0.7500,0.0244,-0.0228,0.1276,0.2727,1.0000
0.8000,0.0212,-0.0294,0.1337,0.2913,1.0000
0.8500,0.0169,-0.0371,0.1397,0.3103,1.0000
0.9000,0.0118,-0.0461,0.1458,0.3297,1.0000
0.9500,0.0052,-0.0565,0.1519,0.3495,1.0000
1.0000,-0.0029,-0.0683,0.1580,0.3697,1.0000
1.0500,-0.0120,-0.0817,0.1641,0.3902,1.0000
1.1000,-0.0227,-0.0968,0.1703,0.4111,1.0000
1.1500,-0.0352,-0.1134,0.1765,0.4323,1.0000
1.2000,-0.0496,-0.1318,0.1827,0.4539,1.0000
1.2500,-0.0658,-0.1520,0.1889,0.4759,1.0000
1.3000,-0.0834,-0.1738,0.1951,0.4982,1.0000
1.3500,-0.1027,-0.1975,0.2014,0.5208,1.0000
1.4000,-0.1238,-0.2228,0.2076,0.5437,1.0000
1.4500,-0.1460,-0.2499,0.2139,0.5670,1.0000
1.5000,-0.1695,-0.2786,0.2202,0.5906,1.0000
1.5500,-0.1940,-0.3089,0.2266,0.6145,1.0000
1.6000,-0.2196,-0.3408,0.2329,0.6387,1.0000
1.6500,-0.2466,-0.3742,0.2393,0.6632,1.0000
1.7000,-0.2740,-0.4089,0.2457,0.6881,1.0000
1.7500,-0.3020,-0.4450,0.2521,0.7132,1.0000
1.8000,-0.3313,-0.4822,0.2585,0.7386,1.0000
1.8500,-0.3616,-0.5205,0.2649,0.7643,1.0000
1.9000,-0.3928,-0.5599,0.2714,0.7904,1.0000
1.9500,-0.4249,-0.6001,0.2779,0.8167,1.0000
2.0000,-0.4580,-0.6410,0.2844,0.8432,1.0000
2.0500,-0.4923,-0.6826,0.2909,0.8701,1.0000
2.1000,-0.5280,-0.7248,0.2974,0.8972,1.0000
2.1500,-0.5646,-0.7674,0.3039,0.9246,1.0000
2.2000,-0.6023,-0.8104,0.3105,0.9523,1.0000
2.2500,-0.6407,-0.8537,0.3171,0.9803,1.0000
2.3000,-0.6792,-0.8971,0.3237,1.0085,1.0000
2.3500,-0.7177,-0.9407,0.3303,1.0370,1.0000
2.4000,-0.7568,-0.9844,0.3369,1.0658,1.0000
2.4500,-0.7963,-1.0281,0.3435,1.0948,1.0000
2.5000,-0.8357,-1.0719,0.3502,1.1240,1.0000
2.5500,-0.8754,-1.1156,0.3569,1.1535,1.0000
2.6000,-0.9154,-1.1594,0.3636,1.1833,1.0000
2.6500,-0.9558,-1.2031,0.3703,1.2133,1.0000
2.7000,-0.9966,-1.2469,0.3770,1.2436,1.0000
2.7500,-1.0377,-1.2906,0.3838,1.2741,1.0000
2.8000,-1.0789,-1.3344,0.3905,1.3049,1.0000
2.8500,-1.1201,-1.3781,0.3973,1.3359,1.0000
2.9000,-1.1615,-1.4219,0.4041,1.3672,1.0000
2.9500,-1.2031,-1.4656,0.4109,1.3986,1.0000
3.0000,-1.2443,-1.1252,0.5061,1.4304,0.0000
3.0500,-1.2854,-1.1021,0.5561,1.4623,0.0000
3.1000,-0.6817,-0.8044,0.5539,0.7343,0.0000
3.1500,-0.6100,-0.7334,0.6111,0.6346,0.0000
3.2000,-0.5380,-0.4939,0.5558,0.5360,0.0000
3.2500,-0.4664,-0.3935,0.6053,0.4389,0.0000
3.3000,-0.1952,-0.2186,0.5241,0.1712,0.0000
3.3500,-0.0888,-0.1053,0.5607,0.0719,0.0000
3.4000,0.0181,0.0060,0.4736,0.1231,0.0000
3.4500,0.1257,0.1189,0.4985,0.2435,0.0000
3.5000,0.2333,0.1729,0.4198,0.3710,0.0000
3.5500,0.3411,0.2756,0.4378,0.5002,0.0000
3.6000,0.4495,0.2820,0.3755,0.6301,0.0000
3.6500,0.5581,0.3679,0.3930,0.7604,0.0000
3.7000,0.6667,0.3383,0.3477,0.8909,0.0000
3.7500,0.7754,0.4041,0.3694,1.0216,0.0000
3.8000,0.8837,0.3503,0.3350,1.1524,0.0000
3.8500,0.9918,0.3953,0.3615,1.2833,0.0000
3.9000,1.1003,0.3282,0.3298,1.4143,0.0000
3.9500,1.2094,0.3537,0.3589,1.5454,0.0000
4.0000,0.6497,0.2827,0.3242,0.8236,0.0000
4.0500,0.6435,0.2913,0.3528,0.8064,0.0000
4.1000,0.2965,0.2237,0.3133,0.3884,0.0000
4.1500,0.2310,0.2190,0.3391,0.3026,0.0000
4.2000,0.1656,0.1598,0.2956,0.2185,0.0000
4.2500,0.0998,0.1457,0.3173,0.1398,0.0000
4.3000,0.0548,0.0981,0.2720,0.0482,0.0000
4.3500,-0.0076,0.0781,0.2893,0.0891,0.0000
4.4000,-0.0698,0.0434,0.2449,0.1739,0.0000
4.4500,-0.1316,0.0208,0.2586,0.2633,0.0000
4.5000,-0.1931,-0.0013,0.2175,0.3537,0.0000
4.5500,-0.2551,-0.0238,0.2287,0.4447,0.0000
4.6000,-0.3176,-0.0345,0.1925,0.5360,0.0000
4.6500,-0.3803,-0.0549,0.2026,0.6274,0.0000
4.7000,-0.4436,-0.0561,0.1720,0.7190,0.0000
4.7500,-0.5071,-0.0732,0.1821,0.8107,0.0000
4.8000,-0.2870,-0.0673,0.1565,0.4439,0.0000
4.8500,-0.3017,-0.0804,0.1672,0.4561,0.0000
4.9000,-0.3164,-0.0697,0.1454,0.4686,0.0000
4.9500,-0.3312,-0.0786,0.1566,0.4813,0.0000
5.0000,-0.3462,-0.0653,0.1371,0.4944,0.0000
5.0500,-0.3616,-0.0703,0.1483,0.5078,0.0000
5.1000,-0.1932,-0.0562,0.1300,0.2573,0.0000
5.1500,-0.1765,-0.0579,0.1406,0.2261,0.0000
5.2000,-0.0696,-0.0445,0.1228,0.0997,0.0000
5.2500,-0.0370,-0.0435,0.1325,0.0623,0.0000
5.3000,0.0192,-0.0318,0.1151,0.0373,0.0000
5.3500,0.0554,-0.0289,0.1236,0.0691,0.0000
5.4000,0.0545,-0.0195,0.1069,0.0620,0.0000
5.4500,0.0841,-0.0155,0.1144,0.1003,0.0000
5.5000,0.0552,-0.0086,0.0987,0.0735,0.0000
5.5500,0.0752,-0.0041,0.1052,0.1022,0.0000
5.6000,0.0309,0.0003,0.0908,0.0695,0.0000
5.6500,0.0397,0.0047,0.0967,0.0885,0.0000
5.7000,0.0482,0.0069,0.0838,0.1081,0.0000
5.7500,0.0562,0.0109,0.0894,0.1283,0.0000
5.8000,0.0184,0.0112,0.0779,0.0774,0.0000
5.8500,0.0185,0.0146,0.0833,0.0865,0.0000
5.9000,-0.0513,0.0134,0.0731,0.0537,0.0000
5.9500,-0.0634,0.0160,0.0785,0.0581,0.0000
6.0000,-0.0755,0.0186,0.0849,0.0640,0.0000


==> figures/data/mean_prediction_E3.csv <==
t,e,m,sdP,sdV,drop
0.0000,-0.0413,0.0000,0.0598,0.0873,1.0000
0.0500,-0.0491,0.0000,0.0665,0.1033,1.0000
0.1000,-0.0570,-0.0000,0.0733,0.1205,1.0000
0.1500,-0.0649,-0.0000,0.0802,0.1387,1.0000
0.2000,-0.0732,-0.0001,0.0871,0.1580,1.0000
0.2500,-0.0821,-0.0003,0.0941,0.1781,1.0000
0.3000,-0.0914,-0.0007,0.1012,0.1990,1.0000
0.3500,-0.1008,-0.0013,0.1083,0.2208,1.0000
0.4000,-0.1105,-0.0023,0.1154,0.2434,1.0000
0.4500,-0.1205,-0.0037,0.1226,0.2667,1.0000
0.5000,-0.1305,-0.0058,0.1298,0.2907,1.0000
0.5500,-0.1406,-0.0085,0.1370,0.3155,1.0000
0.6000,-0.1512,-0.0121,0.1443,0.3409,1.0000
0.6500,-0.1628,-0.0167,0.1516,0.3670,1.0000
0.7000,-0.1752,-0.0224,0.1589,0.3937,1.0000
0.7500,-0.1892,-0.0294,0.1662,0.4211,1.0000
0.8000,-0.2051,-0.0377,0.1735,0.4491,1.0000
0.8500,-0.2227,-0.0476,0.1809,0.4776,1.0000
0.9000,-0.2424,-0.0592,0.1883,0.5068,1.0000
0.9500,-0.2644,-0.0726,0.1957,0.5365,1.0000
1.0000,-0.2888,-0.0878,0.2031,0.5669,1.0000
1.0500,-0.3158,-0.1051,0.2105,0.5977,1.0000
1.1000,-0.3449,-0.1244,0.2180,0.6291,1.0000
1.1500,-0.3763,-0.1459,0.2255,0.6611,1.0000
1.2000,-0.4105,-0.1695,0.2329,0.6935,1.0000
1.2500,-0.4471,-0.1954,0.2404,0.7265,1.0000
1.3000,-0.4857,-0.2235,0.2480,0.7600,1.0000
1.3500,-0.5267,-0.2539,0.2555,0.7940,1.0000
1.4000,-0.5700,-0.2865,0.2630,0.8285,1.0000
1.4500,-0.6156,-0.3213,0.2706,0.8634,1.0000
1.5000,-0.6634,-0.3582,0.2782,0.8989,1.0000
1.5500,-0.7133,-0.3972,0.2858,0.9348,1.0000
1.6000,-0.7653,-0.4382,0.2934,0.9712,1.0000
1.6500,-0.8195,-0.4811,0.3010,1.0081,1.0000
1.7000,-0.8765,-0.5258,0.3087,1.0454,1.0000
1.7500,-0.9356,-0.5721,0.3163,1.0831,1.0000
1.8000,-0.9959,-0.6200,0.3240,1.1214,1.0000
1.8500,-1.0570,-0.6693,0.3317,1.1600,1.0000
1.9000,-1.1187,-0.7198,0.3394,1.1991,1.0000
1.9500,-1.1809,-0.7715,0.3471,1.2386,1.0000
2.0000,-1.2439,-0.8242,0.3548,1.2785,1.0000
2.0500,-1.3077,-0.8777,0.3626,1.3189,1.0000
2.1000,-1.3724,-0.9319,0.3703,1.3596,1.0000
2.1500,-1.4372,-0.9867,0.3781,1.4008,1.0000
2.2000,-1.5017,-1.0419,0.3859,1.4424,1.0000
2.2500,-1.5663,-1.0976,0.3937,1.4844,1.0000
2.3000,-1.6315,-1.1534,0.4015,1.5268,1.0000
2.3500,-1.6966,-1.2095,0.4093,1.5696,1.0000
2.4000,-1.7616,-1.2657,0.4172,1.6128,1.0000
2.4500,-1.8266,-1.3219,0.4250,1.6564,1.0000
2.5000,-1.8916,-1.3781,0.4329,1.7003,1.0000
2.5500,-1.9566,-1.4344,0.4408,1.7447,1.0000
2.6000,-2.0211,-1.4906,0.4487,1.7894,1.0000
2.6500,-2.0849,-1.5469,0.4566,1.8345,1.0000
2.7000,-2.1484,-1.6031,0.4645,1.8800,1.0000
2.7500,-2.2118,-1.6594,0.4724,1.9258,1.0000
2.8000,-2.2752,-1.7156,0.4804,1.9720,1.0000
2.8500,-2.3386,-1.7719,0.4884,2.0186,1.0000
2.9000,-2.4016,-1.8281,0.4963,2.0655,1.0000
2.9500,-2.4641,-1.8844,0.5043,2.1128,1.0000
3.0000,-1.0420,-1.3764,0.6878,0.9046,0.0000
3.0500,-0.7905,-1.3135,0.7847,0.6882,0.0000
3.1000,-0.5390,-0.8870,0.7725,0.4746,0.0000
3.1500,-0.2872,-0.7474,0.8734,0.2703,0.0000
3.2000,-0.0163,-0.4311,0.7721,0.0622,0.0000
3.2500,0.2414,-0.2542,0.8505,0.2208,0.0000
3.3000,0.2041,-0.0548,0.7171,0.1859,0.0000
3.3500,0.3998,0.1268,0.7698,0.3533,0.0000
3.4000,0.3046,0.2188,0.6421,0.2204,0.0000
3.4500,0.4391,0.3815,0.6789,0.3259,0.0000
3.5000,0.5738,0.3860,0.5776,0.4318,0.0000
3.5500,0.7087,0.5153,0.6130,0.5380,0.0000
3.6000,0.3665,0.4572,0.5392,0.2713,0.0000
3.6500,0.4008,0.5469,0.5828,0.2995,0.0000
3.7000,0.4348,0.4516,0.5230,0.3282,0.0000
3.7500,0.4682,0.5023,0.5743,0.3574,0.0000
3.8000,0.5012,0.3922,0.5134,0.3871,0.0000
3.8500,0.5334,0.4089,0.5663,0.4173,0.0000
3.9000,0.2090,0.3019,0.4972,0.1897,0.0000
3.9500,0.1648,0.2925,0.5458,0.1679,0.0000
4.0000,0.1201,0.2008,0.4689,0.1489,0.0000
4.0500,0.0756,0.1741,0.5098,0.1341,0.0000
4.1000,0.0320,0.1045,0.4299,0.1255,0.0000
4.1500,-0.0114,0.0687,0.4626,0.1248,0.0000
4.2000,-0.0311,0.0233,0.3855,0.0626,0.0000
4.2500,-0.0693,-0.0145,0.4119,0.0692,0.0000
4.3000,-0.0496,-0.0371,0.3422,0.0471,0.0000
4.3500,-0.0751,-0.0717,0.3650,0.0656,0.0000
4.4000,0.0406,-0.0754,0.3049,0.0474,0.0000
4.4500,0.0447,-0.1035,0.3269,0.0646,0.0000
4.5000,0.0493,-0.0933,0.2761,0.0843,0.0000
4.5500,0.0548,-0.1133,0.2985,0.1055,0.0000
4.6000,0.0402,-0.0945,0.2546,0.0609,0.0000
4.6500,0.0423,-0.1064,0.2772,0.0711,0.0000
4.7000,0.0683,-0.0838,0.2375,0.0453,0.0000
4.7500,0.0747,-0.0884,0.2595,0.0528,0.0000
4.8000,0.0578,-0.0659,0.2219,0.0392,0.0000
4.8500,0.0594,-0.0648,0.2421,0.0479,0.0000
4.9000,0.0617,-0.0452,0.2060,0.0592,0.0000
4.9500,0.0639,-0.0401,0.2239,0.0727,0.0000
5.0000,-0.0303,-0.0249,0.1895,0.0469,0.0000
5.0500,-0.0495,-0.0177,0.2051,0.0559,0.0000
5.1000,-0.0690,-0.0074,0.1729,0.0671,0.0000
5.1500,-0.0890,0.0004,0.1865,0.0801,0.0000
5.2000,-0.0442,0.0058,0.1572,0.0492,0.0000
5.2500,-0.0506,0.0132,0.1694,0.0571,0.0000
5.3000,-0.0563,0.0145,0.1432,0.0674,0.0000
5.3500,-0.0615,0.0206,0.1546,0.0798,0.0000
5.4000,-0.0265,0.0189,0.1313,0.0489,0.0000
5.4500,-0.0229,0.0234,0.1421,0.0567,0.0000
5.5000,-0.0193,0.0197,0.1213,0.0670,0.0000
5.5500,-0.0161,0.0224,0.1317,0.0796,0.0000
5.6000,-0.0129,0.0179,0.1129,0.0938,0.0000
5.6500,-0.0093,0.0190,0.1229,0.1096,0.0000
5.7000,0.0139,0.0143,0.1057,0.0605,0.0000
5.7500,0.0220,0.0143,0.1151,0.0666,0.0000
5.8000,0.0300,0.0101,0.0991,0.0754,0.0000
5.8500,0.0377,0.0092,0.1079,0.0865,0.0000
5.9000,0.0451,0.0058,0.0931,0.0996,0.0000
5.9500,0.0525,0.0044,0.1013,0.1144,0.0000
6.0000,0.0598,0.0030,0.1111,0.1307,0.0000


==> figures/data/planning_A.dat <==
t q u Rm RE Rzero
0.0000 0.6000 0.0000 0.0000 0.0631 0.0631
0.0500 0.6000 0.0000 0.0000 0.0766 0.0766
0.1000 0.6000 0.0000 0.0000 0.1136 0.1136
0.1500 0.6000 0.0000 0.0000 0.1281 0.1281
0.2000 0.6000 0.0000 0.0000 0.1471 0.1471
0.2500 0.6000 0.0000 0.0000 0.1627 0.1627
0.3000 0.6000 0.0000 0.0000 0.1671 0.1671
0.3500 0.6000 0.0000 0.0000 0.1835 0.1835
0.4000 0.6000 0.0000 0.0000 0.1778 0.1778
0.4500 0.6000 0.0000 0.0000 0.1946 0.1946
0.5000 0.6000 0.0000 0.0000 0.1829 0.1829
0.5500 0.6000 0.0000 0.0000 0.2000 0.2000
0.6000 0.6000 0.0000 0.0000 0.1854 0.1854
0.6500 0.6000 0.0000 0.0000 0.2027 0.2027
0.7000 0.6000 0.0000 0.0000 0.1872 0.1872
0.7500 0.6000 0.0000 0.0000 0.2045 0.2045
0.8000 0.6000 0.0000 0.0000 0.1893 0.1893
0.8500 0.6000 0.0000 0.0000 0.2066 0.2066
0.9000 0.6000 0.0000 0.0000 0.1919 0.1919
0.9500 0.6000 0.0000 0.0000 0.2091 0.2091
1.0000 0.6000 0.0000 0.0000 0.1948 0.1948
1.0500 0.6000 0.0000 0.0000 0.2120 0.2120
1.1000 0.6000 0.0000 0.0000 0.1977 0.1977
1.1500 0.6000 0.0000 0.0000 0.2149 0.2149
1.2000 0.6000 0.0000 0.0000 0.2004 0.2004
1.2500 0.6000 0.0000 0.0000 0.2176 0.2176
1.3000 0.6000 0.0000 0.0000 0.2026 0.2026
1.3500 0.6000 0.0000 0.0000 0.2199 0.2199
1.4000 0.6000 -0.0000 0.0000 0.2044 0.2044
1.4500 0.6000 -0.0170 0.0000 0.2217 0.2217
1.5000 0.0000 -0.0670 0.0000 0.2399 0.2399
1.5500 0.0000 -0.1464 0.0001 0.2593 0.2592
1.6000 0.0000 -0.2500 0.0005 0.2801 0.2795
1.6500 0.0000 -0.3706 0.0023 0.3033 0.3010
1.7000 0.0000 -0.5000 0.0073 0.3310 0.3237
1.7500 0.0000 -0.6294 0.0184 0.3660 0.3476
1.8000 0.0000 -0.7500 0.0396 0.4126 0.3729
1.8500 0.0000 -0.8536 0.0756 0.4752 0.3996
1.9000 0.0000 -0.9330 0.1307 0.5584 0.4277
1.9500 0.0000 -0.9830 0.2086 0.6660 0.4574
2.0000 0.0000 -1.0000 0.3111 0.7997 0.4886
2.0500 0.0000 -0.9830 0.4376 0.9590 0.5214
2.1000 0.0000 -0.9330 0.5849 1.1409 0.5560
2.1500 0.0000 -0.8536 0.7473 1.3397 0.5923
2.2000 0.0000 -0.7500 0.9177 1.5482 0.6305
2.2500 0.0000 -0.6294 1.0880 1.7586 0.6705
2.3000 0.0000 -0.5000 1.2508 1.9633 0.7125
2.3500 0.0000 -0.3706 1.4000 2.1565 0.7566
2.4000 0.0000 -0.2500 1.5321 2.3347 0.8027
2.4500 0.0000 -0.1464 1.6464 2.4973 0.8509
2.5000 0.6000 -0.0670 0.7924 1.5000 0.5820
2.5500 0.6000 -0.0170 0.8378 1.5749 0.6072
2.6000 0.6000 -0.0000 0.3254 1.0844 0.5896
2.6500 0.6000 0.0000 0.3420 1.1211 0.6035
2.7000 0.6000 0.0000 0.1132 0.9514 0.6772
2.7500 0.6000 0.0000 0.1174 0.9729 0.6881
2.8000 0.6000 0.0000 0.0662 0.9487 0.7534
2.8500 0.6000 0.0000 0.0640 0.9644 0.7662
2.9000 0.6000 0.0000 0.0966 0.9679 0.7771
2.9500 0.6000 0.0000 0.0923 0.9837 0.7936
3.0000 0.6000 0.0000 0.1434 0.9544 0.7433
3.0500 0.6000 0.0000 0.1398 0.9729 0.7634
3.1000 0.6000 0.0000 0.1740 0.8936 0.6672
3.1500 0.6000 0.0000 0.1722 0.9152 0.6897
3.2000 0.6000 0.0000 0.1778 0.7949 0.5706
3.2500 0.6000 0.0000 0.1779 0.8187 0.5941
3.3000 0.6000 0.0000 0.1584 0.6776 0.4735
3.3500 0.6000 0.0000 0.1598 0.7023 0.4968
3.4000 0.6000 0.0000 0.1253 0.5610 0.3896
3.4500 0.6000 0.0000 0.1273 0.5854 0.4119
3.5000 0.6000 0.0000 0.1299 0.6124 0.4360


==> figures/data/planning_B.dat <==
t q u Rm RE Rzero
0.0000 0.6000 -0.0000 0.0000 0.0631 0.0631
0.0500 0.6000 -0.0170 0.0000 0.0766 0.0766
0.1000 0.6000 -0.0670 0.0000 0.1136 0.1136
0.1500 0.6000 -0.1464 0.0001 0.1282 0.1281
0.2000 0.6000 -0.2500 0.0005 0.1476 0.1471
0.2500 0.6000 -0.3706 0.0022 0.1650 0.1627
0.3000 0.6000 -0.5000 0.0064 0.1736 0.1671
0.3500 0.6000 -0.6294 0.0170 0.2005 0.1835
0.4000 0.6000 -0.7500 0.0327 0.2106 0.1778
0.4500 0.6000 -0.8536 0.0658 0.2606 0.1946
0.5000 0.6000 -0.9330 0.0988 0.2823 0.1829
0.5500 0.6000 -0.9830 0.1672 0.3679 0.2000
0.6000 0.6000 -1.0000 0.2094 0.3970 0.1854
0.6500 0.6000 -0.9830 0.3136 0.5186 0.2027
0.7000 0.6000 -0.9330 0.3384 0.5314 0.1872
0.7500 0.6000 -0.8536 0.4606 0.6710 0.2045
0.8000 0.6000 -0.7500 0.4346 0.6354 0.1893
0.8500 0.6000 -0.6294 0.5464 0.7649 0.2066
0.9000 0.6000 -0.5000 0.4520 0.6630 0.1919
0.9500 0.6000 -0.3706 0.5307 0.7596 0.2091
1.0000 0.6000 -0.2500 0.3822 0.6040 0.1948
1.0500 0.6000 -0.1464 0.4230 0.6630 0.2120
1.1000 0.6000 -0.0670 0.2611 0.4918 0.1977
1.1500 0.6000 -0.0170 0.2760 0.5252 0.2149
1.2000 0.6000 0.0000 0.1430 0.3790 0.2004
1.2500 0.6000 0.0000 0.1486 0.4032 0.2176
1.3000 0.6000 0.0000 0.0637 0.3010 0.2026
1.3500 0.6000 0.0000 0.0668 0.3226 0.2199
1.4000 0.6000 0.0000 0.0232 0.2587 0.2044
1.4500 0.6000 0.0000 0.0244 0.2782 0.2217
1.5000 0.0000 0.0000 0.0256 0.2988 0.2399
1.5500 0.0000 0.0000 0.0268 0.3206 0.2592
1.6000 0.0000 0.0000 0.0281 0.3436 0.2795
1.6500 0.0000 0.0000 0.0295 0.3680 0.3010
1.7000 0.0000 0.0000 0.0308 0.3937 0.3237
1.7500 0.0000 0.0000 0.0323 0.4208 0.3476
1.8000 0.0000 0.0000 0.0337 0.4494 0.3729
1.8500 0.0000 0.0000 0.0353 0.4796 0.3996
1.9000 0.0000 0.0000 0.0368 0.5114 0.4277
1.9500 0.0000 0.0000 0.0384 0.5449 0.4574
2.0000 0.0000 0.0000 0.0401 0.5801 0.4886
2.0500 0.0000 0.0000 0.0418 0.6172 0.5214
2.1000 0.0000 0.0000 0.0435 0.6561 0.5560
2.1500 0.0000 0.0000 0.0453 0.6969 0.5923
2.2000 0.0000 0.0000 0.0471 0.7397 0.6305
2.2500 0.0000 0.0000 0.0490 0.7846 0.6705
2.3000 0.0000 0.0000 0.0509 0.8316 0.7125
2.3500 0.0000 0.0000 0.0529 0.8808 0.7566
2.4000 0.0000 0.0000 0.0549 0.9322 0.8027
2.4500 0.0000 0.0000 0.0569 0.9859 0.8509
2.5000 0.6000 0.0000 0.0318 0.6890 0.5820
2.5500 0.6000 0.0000 0.0308 0.7142 0.6072
2.6000 0.6000 0.0000 0.0463 0.7215 0.5896
2.6500 0.6000 0.0000 0.0442 0.7332 0.6035
2.7000 0.6000 0.0000 0.0688 0.8418 0.6772
2.7500 0.6000 0.0000 0.0671 0.8506 0.6881
2.8000 0.6000 0.0000 0.0836 0.9371 0.7534
2.8500 0.6000 0.0000 0.0827 0.9488 0.7662
2.9000 0.6000 0.0000 0.0855 0.9597 0.7771
2.9500 0.6000 0.0000 0.0856 0.9765 0.7936
3.0000 0.6000 0.0000 0.0763 0.9074 0.7433
3.0500 0.6000 0.0000 0.0769 0.9288 0.7634
3.1000 0.6000 0.0000 0.0604 0.8019 0.6672
3.1500 0.6000 0.0000 0.0614 0.8263 0.6897
3.2000 0.6000 0.0000 0.0427 0.6726 0.5706
3.2500 0.6000 0.0000 0.0437 0.6981 0.5941
3.3000 0.6000 0.0000 0.0268 0.5453 0.4735
3.3500 0.6000 0.0000 0.0276 0.5703 0.4968
3.4000 0.6000 0.0000 0.0148 0.4368 0.3896
3.4500 0.6000 0.0000 0.0153 0.4605 0.4119
3.5000 0.6000 0.0000 0.0159 0.4862 0.4360


==> figures/data/success_vs_dropout.csv <==
dropout,ce,ce_lo,ce_hi,zm,zm_lo,zm_hi,full,full_lo,full_hi
0.0000,0.9200,0.8740,0.9502,0.9300,0.8859,0.9578,0.9500,0.9104,0.9726
1.0000,0.8450,0.7884,0.8886,0.8650,0.8107,0.9055,0.9200,0.8740,0.9502
2.0000,0.7300,0.6646,0.7868,0.7950,0.7337,0.8451,0.9050,0.8564,0.9383
3.0000,0.6150,0.5460,0.6797,0.7250,0.6593,0.7822,0.8850,0.8334,0.9221
4.0000,0.5300,0.4609,0.5980,0.6650,0.5970,0.7268,0.8350,0.7773,0.8800


==> figures/data/teaser.dat <==
t e m lo hi Vlo Vhi has
0.0000 0.0695 0.0000 0.0000 0.0000 -0.0612 0.0612 0.0000
0.0500 0.0816 0.0000 0.0000 0.0000 -0.0690 0.0690 0.0000
0.1000 0.0214 0.0000 0.0000 0.0000 -0.0656 0.0656 0.0000
0.1500 0.0206 0.0000 0.0000 0.0000 -0.0786 0.0786 0.0000
0.2000 0.0174 0.0000 0.0000 0.0000 -0.0697 0.0697 0.0000
0.2500 0.0158 0.0000 0.0000 0.0000 -0.0852 0.0852 0.0000
0.3000 0.0090 0.0000 0.0000 0.0000 -0.0723 0.0723 0.0000
0.3500 0.0060 0.0000 0.0000 0.0000 -0.0885 0.0885 0.0000
0.4000 0.0259 0.0000 0.0000 0.0000 -0.0735 0.0735 0.0000
0.4500 0.0274 0.0000 0.0000 0.0000 -0.0899 0.0899 0.0000
0.5000 0.0019 0.0000 0.0000 0.0000 -0.0739 0.0739 0.0000
0.5500 -0.0018 0.0000 0.0000 0.0000 -0.0903 0.0903 0.0000
0.6000 0.0424 0.0000 0.0000 0.0000 -0.0740 0.0740 0.0000
0.6500 0.0477 0.0000 0.0000 0.0000 -0.0903 0.0903 0.0000
0.7000 0.0200 0.0000 0.0000 0.0000 -0.0740 0.0740 0.0000
0.7500 0.0180 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
0.8000 -0.0003 0.0000 0.0000 0.0000 -0.0740 0.0740 0.0000
0.8500 -0.0049 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
0.9000 0.0074 0.0000 0.0000 0.0000 -0.0740 0.0740 0.0000
0.9500 0.0065 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.0000 0.0324 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.0500 0.0376 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.1000 -0.0170 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.1500 -0.0236 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.2000 0.0252 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.2500 0.0295 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.3000 -0.0120 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.3500 -0.0152 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.4000 0.0132 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.4500 0.0169 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.5000 0.0594 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.5500 0.0707 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.6000 0.0790 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.6500 0.0894 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.7000 0.0034 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.7500 -0.0048 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.8000 -0.0039 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.8500 -0.0111 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
1.9000 -0.0183 0.0000 0.0000 0.0000 -0.0741 0.0741 0.0000
1.9500 -0.0261 0.0000 0.0000 0.0000 -0.0904 0.0904 0.0000
2.0000 -0.0338 0.0000 -0.0883 0.0883 -0.1102 0.1102 1.0000
2.0500 -0.0419 0.0000 -0.0993 0.0993 -0.1329 0.1329 1.0000
2.1000 -0.0499 -0.0000 -0.1107 0.1107 -0.1580 0.1580 1.0000
2.1500 -0.0577 -0.0000 -0.1224 0.1223 -0.1853 0.1853 1.0000
2.2000 -0.0658 -0.0001 -0.1343 0.1341 -0.2144 0.2144 1.0000
2.2500 -0.0742 -0.0003 -0.1465 0.1460 -0.2453 0.2453 1.0000
2.3000 -0.0831 -0.0006 -0.1590 0.1578 -0.2777 0.2777 1.0000
2.3500 -0.0924 -0.0012 -0.1718 0.1695 -0.3117 0.3117 1.0000
2.4000 -0.1016 -0.0020 -0.1851 0.1810 -0.3470 0.3470 1.0000
2.4500 -0.1112 -0.0033 -0.1988 0.1921 -0.3838 0.3838 1.0000
2.5000 -0.1211 -0.0051 -0.2131 0.2028 -0.4218 0.4218 1.0000
2.5500 -0.1315 -0.0076 -0.2281 0.2130 -0.4611 0.4611 1.0000
2.6000 -0.1428 -0.0108 -0.2440 0.2224 -0.5016 0.5016 1.0000
2.6500 -0.1551 -0.0148 -0.2608 0.2311 -0.5432 0.5432 1.0000
2.7000 -0.1687 -0.0199 -0.2786 0.2388 -0.5860 0.5860 1.0000
2.7500 -0.1835 -0.0261 -0.2976 0.2454 -0.6298 0.6298 1.0000
2.8000 -0.1996 -0.0335 -0.3179 0.2508 -0.6748 0.6748 1.0000
2.8500 -0.2175 -0.0424 -0.3396 0.2549 -0.7208 0.7208 1.0000
2.9000 -0.2372 -0.0526 -0.3628 0.2576 -0.7678 0.7678 1.0000
2.9500 -0.2589 -0.0645 -0.3877 0.2587 -0.8158 0.8158 1.0000
3.0000 -0.2829 -0.0781 -0.4143 0.2581 -0.8647 0.8647 1.0000
3.0500 -0.3093 -0.0934 -0.4427 0.2559 -0.9147 0.9147 1.0000
3.1000 -0.3374 -0.1106 -0.4730 0.2518 -0.9655 0.9655 1.0000
3.1500 -0.3671 -0.1297 -0.5052 0.2459 -1.0173 1.0173 1.0000
3.2000 -0.3983 -0.1507 -0.5394 0.2381 -1.0700 1.0700 1.0000
3.2500 -0.4306 -0.1737 -0.5757 0.2283 -1.1235 1.1235 1.0000
3.3000 -0.4641 -0.1987 -0.6139 0.2166 -1.1780 1.1780 1.0000
3.3500 -0.4997 -0.2257 -0.6542 0.2029 -1.2333 1.2333 1.0000
3.4000 -0.5368 -0.2547 -0.6966 0.1873 -1.2894 1.2894 1.0000
3.4500 -0.5757 -0.2856 -0.7409 0.1697 -1.3464 1.3464 1.0000
3.5000 -0.6165 -0.3184 -0.7871 0.1503 -1.4042 1.4042 1.0000
3.5500 -0.6591 -0.3531 -0.8352 0.1291 -1.4628 1.4628 1.0000
3.6000 -0.7037 -0.3895 -0.8851 0.1061 -1.5222 1.5222 1.0000
3.6500 -0.7504 -0.4276 -0.9368 0.0815 -1.5823 1.5823 1.0000
3.7000 -0.7990 -0.4674 -0.9900 0.0553 -1.6433 1.6433 1.0000
3.7500 -0.8488 -0.5085 -1.0448 0.0277 -1.7050 1.7050 1.0000
3.8000 -0.9004 -0.5511 -1.1010 -0.0012 -1.7675 1.7675 1.0000
3.8500 -0.9530 -0.5949 -1.1584 -0.0314 -1.8307 1.8307 1.0000
3.9000 -1.0060 -0.6398 -1.2170 -0.0626 -1.8947 1.8947 1.0000
3.9500 -1.0598 -0.6858 -1.2767 -0.0949 -1.9594 1.9594 1.0000
4.0000 -1.1147 -0.7326 -1.3372 -0.1279 -2.0248 2.0248 1.0000
4.0500 -1.1705 -0.7801 -1.3986 -0.1617 -2.0909 2.0909 1.0000
4.1000 -1.2271 -0.8283 -1.4606 -0.1961 -2.1577 2.1577 1.0000
4.1500 -1.2840 -0.8770 -1.5231 -0.2309 -2.2253 2.2253 1.0000
4.2000 -1.3409 -0.9262 -1.5861 -0.2662 -2.2935 2.2935 1.0000
4.2500 -1.3980 -0.9756 -1.6495 -0.3017 -2.3624 2.3624 1.0000
4.3000 -1.4558 -1.0253 -1.7131 -0.3375 -2.4320 2.4320 1.0000
4.3500 -1.5140 -1.0751 -1.7769 -0.3733 -2.5022 2.5022 1.0000
4.4000 -1.5728 -1.1250 -1.8408 -0.4092 -2.5731 2.5731 1.0000
4.4500 -1.6322 -1.1750 -1.9048 -0.4452 -2.6447 2.6447 1.0000
4.5000 -1.6919 -1.2250 -1.9689 -0.4811 -2.7169 2.7169 1.0000
4.5500 -1.7513 -1.2750 -2.0330 -0.5170 -2.7898 2.7898 1.0000
4.6000 -1.8102 -1.3250 -2.0971 -0.5529 -2.8633 2.8633 1.0000
4.6500 -1.8690 -1.3750 -2.1613 -0.5887 -2.9375 2.9375 1.0000
4.7000 -1.9278 -1.4250 -2.2255 -0.6245 -3.0123 3.0123 1.0000
4.7500 -1.9866 -1.4750 -2.2897 -0.6603 -3.0877 3.0877 1.0000
4.8000 -2.0450 -1.5250 -2.3540 -0.6960 -3.1637 3.1637 1.0000
4.8500 -2.1027 -1.5750 -2.4182 -0.7318 -3.2403 3.2403 1.0000
4.9000 -2.1604 -1.6250 -2.4826 -0.7674 -3.3176 3.3176 1.0000
4.9500 -2.2182 -1.6750 -2.5469 -0.8031 -3.3954 3.3954 1.0000
5.0000 -1.0172 -1.2519 -2.4222 -0.0816 -1.5693 1.5693 1.0000
5.0500 -0.8317 -1.2103 -2.5274 0.1069 -1.2806 1.2806 1.0000
5.1000 -0.6466 -0.8481 -2.1600 0.4637 -0.9950 0.9950 1.0000
5.1500 -0.4621 -0.7444 -2.2145 0.7257 -0.7167 0.7167 1.0000
5.2000 -0.2774 -0.4650 -1.7835 0.8535 -0.4593 0.4593 1.0000
5.2500 -0.0919 -0.3272 -1.7740 1.1196 -0.2867 0.2867 1.0000
5.3000 0.0666 -0.1375 -1.3710 1.0959 -0.1704 0.1704 1.0000
5.3500 0.2462 0.0103 -1.3120 1.3326 -0.3905 0.3905 1.0000
5.4000 0.4258 0.1147 -0.9911 1.2206 -0.6524 0.6524 1.0000
5.4500 0.6054 0.2541 -0.9104 1.4187 -0.9212 0.9212 1.0000
5.5000 0.3569 0.2856 -0.6968 1.2680 -0.5411 0.5411 1.0000
5.5500 0.4537 0.4041 -0.6265 1.4347 -0.6876 0.6876 1.0000
5.6000 0.5499 0.3793 -0.5165 1.2751 -0.8354 0.8354 1.0000
5.6500 0.6452 0.4700 -0.4817 1.4218 -0.9841 0.9841 1.0000
5.7000 0.3410 0.4070 -0.4457 1.2597 -0.5147 0.5147 1.0000
5.7500 0.3592 0.4679 -0.4551 1.3910 -0.5455 0.5455 1.0000
5.8000 0.3778 0.3838 -0.4518 1.2195 -0.5775 0.5775 1.0000
5.8500 0.3963 0.4167 -0.4984 1.3318 -0.6109 0.6109 1.0000
5.9000 0.4146 0.3263 -0.4945 1.1470 -0.6454 0.6454 1.0000
5.9500 0.4327 0.3352 -0.5645 1.2350 -0.6813 0.6813 1.0000
6.0000 0.4509 0.2498 -0.5419 1.0415 -0.7183 0.7183 1.0000
6.0500 0.4688 0.2405 -0.6221 1.1032 -0.7566 0.7566 1.0000
6.1000 0.1883 0.1678 -0.5759 0.9115 -0.3636 0.3636 1.0000
6.1500 0.1483 0.1462 -0.6565 0.9489 -0.3232 0.3232 1.0000
6.2000 0.1082 0.0904 -0.5896 0.7705 -0.2882 0.2882 1.0000
6.2500 0.0678 0.0622 -0.6647 0.7891 -0.2611 0.2611 1.0000
6.3000 0.0274 0.0247 -0.5841 0.6335 -0.2452 0.2452 1.0000
6.3500 -0.0129 -0.0053 -0.6514 0.6408 -0.2432 0.2432 1.0000
6.4000 -0.0530 -0.0256 -0.5647 0.5134 -0.2559 0.2559 1.0000
6.4500 -0.0938 -0.0538 -0.6246 0.5171 -0.2818 0.2818 1.0000
6.5000 -0.1351 -0.0594 -0.5381 0.4192 -0.3180 0.3180 1.0000
6.5500 -0.1764 -0.0832 -0.5920 0.4256 -0.3618 0.3618 1.0000
6.6000 -0.1521 -0.0777 -0.5090 0.3537 -0.1935 0.1935 1.0000
6.6500 -0.1810 -0.0958 -0.5582 0.3666 -0.2083 0.2083 1.0000
6.7000 -0.0433 -0.0826 -0.4793 0.3140 -0.1177 0.1177 1.0000
6.7500 -0.0404 -0.0947 -0.5236 0.3342 -0.1296 0.1296 1.0000
6.8000 0.0064 -0.0775 -0.4481 0.2931 -0.0877 0.0877 1.0000
6.8500 0.0181 -0.0838 -0.4866 0.3189 -0.1076 0.1076 1.0000
6.9000 0.0302 -0.0655 -0.4138 0.2829 -0.1353 0.1353 1.0000
6.9500 0.0418 -0.0671 -0.4459 0.3117 -0.1676 0.1676 1.0000
7.0000 0.0528 -0.0498 -0.3762 0.2766 -0.2031 0.2031 1.0000
7.0500 0.0637 -0.0478 -0.4017 0.3061 -0.2408 0.2408 1.0000
7.1000 0.0747 -0.0332 -0.3364 0.2701 -0.2802 0.2802 1.0000
7.1500 0.0860 -0.0287 -0.3560 0.2986 -0.3212 0.3212 1.0000
7.2000 0.0710 -0.0176 -0.2967 0.2615 -0.1731 0.1731 1.0000
7.2500 0.0779 -0.0118 -0.3118 0.2882 -0.1821 0.1821 1.0000
7.3000 0.0854 -0.0044 -0.2595 0.2508 -0.1944 0.1944 1.0000
7.3500 0.0940 0.0017 -0.2718 0.2752 -0.2099 0.2099 1.0000
7.4000 0.1034 0.0057 -0.2272 0.2385 -0.2286 0.2286 1.0000
7.4500 0.1125 0.0113 -0.2382 0.2609 -0.2502 0.2502 1.0000
7.5000 0.0711 0.0124 -0.2010 0.2257 -0.1355 0.1355 1.0000
7.5500 0.0698 0.0171 -0.2120 0.2462 -0.1396 0.1396 1.0000
7.6000 0.0438 0.0159 -0.1812 0.2129 -0.0871 0.0871 1.0000
7.6500 0.0387 0.0195 -0.1928 0.2318 -0.0971 0.0971 1.0000
7.7000 -0.0002 0.0168 -0.1670 0.2006 -0.0759 0.0759 1.0000
7.7500 -0.0099 0.0192 -0.1796 0.2179 -0.0949 0.0949 1.0000
7.8000 -0.0194 0.0156 -0.1573 0.1886 -0.1200 0.1200 1.0000
7.8500 -0.0297 0.0169 -0.1706 0.2043 -0.1490 0.1490 1.0000
7.9000 0.0169 0.0131 -0.1506 0.1769 -0.0983 0.0983 1.0000
7.9500 0.0168 0.0134 -0.1642 0.1910 -0.1173 0.1173 1.0000
8.0000 0.0163 0.0137 -0.1803 0.2077 -0.1394 0.1394 1.0000


==> figures/data/teaser_acc.dat <==
t y
0.0000 0.0000
0.1000 0.0000
0.2000 0.0000
0.3000 0.0000
0.4000 0.0000
0.5000 0.0000
0.6000 0.0000
0.7000 0.0000
0.8000 0.0000
0.9000 0.0000
1.0000 0.0000
1.1000 0.0000
1.2000 0.0000
1.3000 0.0000
1.4000 0.0000
1.5000 0.0000
1.6000 0.0000
1.7000 0.0000
1.8000 0.0000
1.9000 0.0000
5.0000 0.0000
5.3000 0.0000
5.5000 0.0000
5.7000 0.0000
6.1000 0.0000
6.6000 0.0000
6.7000 0.0000
6.8000 0.0000
7.2000 0.0000
7.5000 0.0000
7.6000 0.0000
7.7000 0.0000
7.9000 0.0000

